hyper.deal: An efficient, matrix-free finite-element library for high-dimensional partial differential equations

This work presents the efficient, matrix-free finite-element library hyper.deal for solving partial differential equations in two to six dimensions with high-order discontinuous Galerkin methods. It builds upon the low-dimensional finite-element library deal.II to create complex low-dimensional meshes and to operate on them individually. These meshes are combined via a tensor product on the fly and the library provides new special-purpose highly optimized matrix-free functions exploiting domain decomposition as well as shared memory via MPI-3.0 features. Both node-level performance analyses and strong/weak-scaling studies on up to 147,456 CPU cores confirm the efficiency of the implementation. Results of the library hyper.deal are reported for high-dimensional advection problems and for the solution of the Vlasov--Poisson equation in up to 6D phase space.

==> results/cart/post/ecl_8_2_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
2.000000000000000000e+00 9.000000000000000000e+00 2.688063407999999868e+02 1.240824898999999988e+02 7.197750709999999685e+01 1.676859676543438837e+01 7.740357232737724580e+00 4.487595533597361630e+00 1.198463183967574608e+01 4.783898697961507906e+00 4.182003920685589904e+00 3.558353312052134676e+00 3.154347192603679684e+00 1.333248340993681946e+00 1.420763095000000078e+02 2.003691273312359300e+00 8.905294548054929482e-01 5.285452310282704458e-01 1.145014978459100163e+00 1.973898725092133599e+00 2.000000000000000000e+00 7.090728566438760083e+01
2.000000000000000000e+00 2.700000000000000000e+01 3.219516535000000204e+02 1.719554952000000014e+02 9.626490919999999107e+01 1.827586092715231558e+01 9.761181015452539356e+00 5.462671081677703988e+00 1.391491169977924969e+01 4.360949227373067671e+00 5.344823399558499055e+00 4.416423841059602395e+00 4.401423841059602715e+00 1.061247240618101717e+00 2.446777162999999859e+02 2.202048926318859401e+00 6.524589411315139253e-01 7.599827913292577231e-01 1.422913039303671967e+00 2.541712430140639523e+00 3.000000000000000000e+00 1.111136602714023240e+02
2.000000000000000000e+00 8.100000000000000000e+01 5.527258904999999913e+02 1.940564018000000033e+02 1.124373337999999904e+02 3.450883764054865566e+01 1.211569876964737702e+01 7.018175663742861836e+00 2.481674221463471852e+01 9.692146935892154147e+00 6.647767410372638963e+00 5.467901925001472208e+00 5.761913522105138519e+00 1.256262141637722873e+00 2.972614896999999701e+02 2.002165761810399847e+00 3.954895331971160499e-01 5.378099611565055893e-01 1.531830369638441880e+00 2.643797034788813338e+00 4.000000000000000000e+00 1.484699695549732894e+02
2.000000000000000000e+00 2.430000000000000000e+02 1.248604993700000023e+03 2.339811541999999918e+02 1.173721598999999998e+02 8.089928375196231514e+01 1.516003728414442620e+01 7.602354788069073166e+00 5.567129120879120308e+01 2.522798273155416382e+01 8.658310439560441552e+00 6.501736656200941766e+00 6.332064364207221629e+00 1.270300235478806883e+00 3.788759002999999552e+02 1.929164287494440133e+00 2.540463259251937722e-01 3.034393600952006165e-01 1.619258190239323048e+00 3.227987800708437049e+00 5.000000000000000000e+00 1.963937974365451566e+02
2.000000000000000000e+00 7.290000000000000000e+02 1.936987856699999838e+03 2.182551847999999950e+02 1.099998848999999979e+02 1.450519165358451232e+02 1.634411302982731584e+01 8.235825484039768440e+00 9.214092752485609594e+01 5.291098901098901308e+01 9.833287545787545270e+00 6.510805860805859879e+00 6.651229722658294818e+00 1.584595761381475842e+00 4.158078211000000124e+02 1.669253796529666989e+00 1.465462866637841921e-01 2.146672317339159142e-01 1.905145215592605856e+00 3.780075056242172327e+00 6.000000000000000000e+00 2.490980232990652041e+02


==> results/cart/post/ecl_8_3_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
3.000000000000000000e+00 1.600000000000000000e+01 1.856945446999999945e+02 9.247918760000000304e+01 6.808450030000000197e+01 9.364308597824468450e+00 4.663565414990314295e+00 3.431884219937416880e+00 7.465616152585307752e+00 1.898757636715839636e+00 2.558253240947697460e+00 2.105321487110713541e+00 2.426724780211592769e+00 1.005159439725823223e+00 2.240945772999999974e+02 2.478698969286349474e+00 1.394268170223571524e+00 1.206791387770908441e+00 2.423189293890380291e+00 3.291418403786096292e+00 2.000000000000000000e+00 9.040814559442846132e+01
3.000000000000000000e+00 6.400000000000000000e+01 5.177819706000000224e+02 1.955596430999999882e+02 1.237575886000000054e+02 2.194300528992121002e+01 8.287588242963845886e+00 5.243955706223108137e+00 1.577795835118371670e+01 6.165044610427105276e+00 4.487320021606720388e+00 3.800270549667517539e+00 4.190993629742767901e+00 1.052962076480339793e+00 3.498120242999999618e+02 2.949608947116006519e+00 1.244366274564565167e+00 6.755971512384676414e-01 1.788774098555306669e+00 2.826590500487498936e+00 3.000000000000000000e+00 1.185960683506979052e+02
3.000000000000000000e+00 2.560000000000000000e+02 1.169537280999999894e+03 1.667138218000000052e+02 1.010666326999999995e+02 6.401236099986961392e+01 9.124757855719261457e+00 5.531008437796859134e+00 4.412774973457261751e+01 1.988461126529700351e+01 4.911875779983980728e+00 4.212879747424888244e+00 4.398765064168234318e+00 1.132245701939016858e+00 3.850031615999999985e+02 2.283820263355199831e+00 7.226150052022312087e-01 3.291927225020200298e-01 2.309365578949255315e+00 3.809399317209070990e+00 4.000000000000000000e+00 1.685785732693277623e+02
3.000000000000000000e+00 1.024000000000000000e+03 1.787633475400000179e+03 2.299664132999999993e+02 1.050138386999999938e+02 1.170080606105761234e+02 1.505224728519008259e+01 6.872874252612364288e+00 7.355231480619144691e+01 4.345575744593663359e+01 8.211994989476037787e+00 6.840259280645222262e+00 5.620711252258461244e+00 1.252167656974686683e+00 4.380164497000000097e+02 1.909724121218588921e+00 4.531864857969893357e-01 2.450258712021431695e-01 1.904697487839629666e+00 4.171035504675823624e+00 5.000000000000000000e+00 2.293611128609000787e+02
3.000000000000000000e+00 4.096000000000000000e+03 1.844550854899999877e+03 3.985594421000000125e+02 1.077442503999999985e+02 2.026139288840873860e+02 4.377957419859556865e+01 1.183419636038519585e+01 1.191137076946001798e+02 8.350023283103917038e+01 2.347323607204723572e+01 2.030633114161715369e+01 8.925743196677036195e+00 2.908453163708160538e+00 3.330120476000000167e+02 1.137967351470031696e+00 2.025337400443489033e-01 1.805382848162534470e-01 8.355392255804243717e-01 3.090763974538728309e+00 6.000000000000000000e+00 2.926376114128523795e+02


==> results/cart/post/ecl_8_4_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
4.000000000000000000e+00 2.500000000000000000e+01 2.858452481999999577e+02 1.195008689000000004e+02 8.981255779999999334e+01 1.049097606332252397e+01 4.385895479687201615e+00 3.293963379744420994e+00 8.245362864772076250e+00 2.245613198550448164e+00 2.429835018119397283e+00 1.956084302880030323e+00 2.290148769788289407e+00 1.003814609956132031e+00 2.564934322000000293e+02 3.405766407058807399e+00 2.179690500517636575e+00 8.973157112639384980e-01 2.146372947418794919e+00 2.855874929775132465e+00 2.000000000000000000e+00 7.531151627674479698e+01
4.000000000000000000e+00 1.250000000000000000e+02 8.387755699000000504e+02 1.950379676999999958e+02 1.240652942000000110e+02 3.234794197867592658e+01 7.521774685765511670e+00 4.784057964103835658e+00 2.263392874172690483e+01 9.714022773655802467e+00 4.069913597436533692e+00 3.451863472505674046e+00 3.738508268324782335e+00 1.045549695779053767e+00 3.729961015000000089e+02 3.241239057273749946e+00 1.659514397324159951e+00 4.446911842514310598e-01 1.912428158981477999e+00 3.006449981883813294e+00 3.000000000000000000e+00 1.150782447419142613e+02
4.000000000000000000e+00 6.250000000000000000e+02 1.801099128899999869e+03 2.038542429000000027e+02 1.164785806000000008e+02 8.925283432006834516e+01 1.010192489624023438e+01 5.771106719970703125e+00 5.731992721557617188e+01 3.193291091918945312e+01 5.341186523437500000e+00 4.760734558105468750e+00 4.568550109863281250e+00 1.202556610107421875e+00 4.006243738000000008e+02 2.522482992215390407e+00 1.033209033611423910e+00 2.224332727564398982e-01 1.965249131442041719e+00 3.439468198670683208e+00 4.000000000000000000e+00 1.588214370667167827e+02
4.000000000000000000e+00 3.125000000000000000e+03 2.235479445899999973e+03 4.116636444000000097e+02 1.344140519999999981e+02 1.499308837890625057e+02 2.760982055664062429e+01 9.014132690429686789e+00 9.060832214355468750e+01 5.932254333496094034e+01 1.470314941406249964e+01 1.290666503906249929e+01 6.961111450195311079e+00 2.053021240234374822e+00 3.832925783000000024e+02 1.863764898373964307e+00 6.107184818991806541e-01 1.714587799064674623e-01 9.310819245616143158e-01 2.851581159832901946e+00 5.000000000000000000e+00 2.056550043594030512e+02
4.000000000000000000e+00 1.562500000000000000e+04 7.211315028999999868e+02 4.903563371999999845e+02 1.965397715999999946e+02 1.838152099609374943e+02 1.249910327148437545e+02 5.009516113281250682e+01 1.098735009765625108e+02 7.394170898437499773e+01 6.552675292968750398e+01 5.946427246093749375e+01 3.524724121093750284e+01 1.484791992187499865e+01 1.263161791999999934e+02 4.903922938809912035e-01 1.285533974871385654e-01 1.751638621971510212e-01 2.576007886862076712e-01 6.427003459487077297e-01 6.000000000000000000e+00 2.575819008090989541e+02


==> results/cart/post/ecl_8_5_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
5.000000000000000000e+00 3.600000000000000000e+01 3.454556876999999986e+02 1.313747433999999998e+02 9.789673500000000672e+01 1.139646665342075593e+01 4.333995628849592663e+00 3.227829657593218826e+00 8.849898999933770938e+00 2.546567653486985883e+00 2.384545334128088001e+00 1.949442016027551405e+00 2.224402278296575552e+00 1.003427379296641941e+00 3.291783502000000112e+02 3.789018020985273072e+00 2.631262514573106337e+00 9.528815472445324453e-01 2.505644096276118393e+00 3.362505911969382755e+00 2.000000000000000000e+00 8.687695555335535857e+01
5.000000000000000000e+00 2.160000000000000000e+02 1.267103733900000179e+03 1.877644180000000063e+02 1.199805629999999894e+02 4.572429798225087438e+01 6.775605435118547959e+00 4.328819705064240964e+00 3.168544692922425199e+01 1.403884553401916335e+01 3.660669345224955240e+00 3.114936089893593607e+00 3.299486180405315938e+00 1.029333524658925247e+00 4.580266596000000163e+02 3.463927774299464968e+00 2.004587832349227661e+00 3.614752662674636796e-01 2.439368781789103213e+00 3.817507170723978493e+00 3.000000000000000000e+00 1.322275432525812562e+02
5.000000000000000000e+00 1.296000000000000000e+03 1.905508099099999981e+03 2.574543211999999812e+02 1.143951845999999932e+02 9.066003782304115077e+01 1.224912800965444148e+01 5.441668628951551234e+00 5.797421925590157343e+01 3.268580017071878530e+01 6.538713427915465282e+00 5.710418261023135322e+00 4.300247983752281122e+00 1.141420645199270112e+00 4.726975546999999551e+02 2.627300042694077131e+00 1.267023554539967733e+00 2.480690346702079663e-01 1.836044361177340933e+00 4.132145564980363339e+00 4.000000000000000000e+00 1.799176139072749550e+02
5.000000000000000000e+00 7.776000000000000000e+03 1.249436132000000043e+03 7.002030960999999252e+02 1.728278094000000067e+02 1.428022654578991819e+02 8.002856350935027763e+01 1.975178567924491091e+01 8.646587586585820873e+01 5.633639204489708163e+01 4.179361423441455514e+01 3.823495908636015628e+01 1.358196218677027289e+01 6.169823492474638016e+00 2.554644971000000169e+02 1.093680502834210255e+00 4.395256650407545207e-01 2.044638301687916881e-01 3.648434268898400612e-01 1.478144622597987956e+00 5.000000000000000000e+00 2.335823820923738197e+02
5.000000000000000000e+00 4.665600000000000000e+04 3.707313283999999953e+02 3.223318234000000189e+02 1.995627012999999863e+02 1.720747102378273610e+02 1.496100998142382537e+02 9.262365911409958130e+01 1.031584076816409805e+02 6.891627639255906956e+01 7.817799769760080153e+01 7.143210538709085711e+01 5.982074971874099845e+01 3.280290285445173737e+01 7.896717490000000339e+01 2.693100607552392223e-01 9.019139444660093097e-02 2.130037815816808733e-01 2.449872124540589113e-01 3.957010723225763416e-01 6.000000000000000000e+00 2.932202929164566854e+02


==> results/cell/post/cell_8_2_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
2.000000000000000000e+00 9.000000000000000000e+00 2.959558226999999988e+02 1.816188463999999954e+02 1.064023227999999932e+02 9.922397578711736443e+00 6.016182762228963199e+00 3.609414943640145257e+00 5.958879160761354044e+00 3.963634316595361362e+00 3.169314674755288497e+00 2.846834973575108840e+00 2.433076810999112549e+00 1.176338132641032042e+00 1.022599089999999933e+02 3.720935199351068867e+00 1.653748977489363892e+00 3.455242342153790336e-01 5.630467929235783986e-01 9.610683893829431446e-01 2.000000000000000000e+00 2.748231385965391738e+01
2.000000000000000000e+00 2.700000000000000000e+01 3.053700842000000080e+02 3.454153520000000412e+02 1.450271858000000123e+02 6.641448704590007246e+00 7.516004980308355066e+00 3.189582855023576524e+00 5.054240326369143332e+00 1.587274605725588428e+00 3.933670946435193994e+00 3.582179503028805279e+00 2.173520477544460761e+00 1.016062377479116208e+00 2.537845752000000061e+02 5.741969831410824732e+00 1.701324394492096159e+00 8.310721590978950024e-01 7.347229175847400651e-01 1.749910361978491702e+00 3.000000000000000000e+00 4.419817286599084838e+01
2.000000000000000000e+00 8.100000000000000000e+01 6.783992134000000078e+02 3.188626606999999922e+02 1.852923201000000120e+02 2.446356036969447345e+01 1.149739506681580181e+01 6.824792488373462973e+00 1.701721904986165868e+01 7.446267734149643047e+00 6.002840407370341858e+00 5.494525225172191440e+00 5.779640313180667732e+00 1.045152175192794575e+00 2.267540369000000169e+02 3.451180902395666106e+00 6.817147461522303775e-01 3.342486730837356257e-01 7.111338668573056188e-01 1.223763816965665940e+00 4.000000000000000000e+00 6.570331817222239579e+01
2.000000000000000000e+00 2.430000000000000000e+02 1.455415293999999903e+03 3.199090153000000214e+02 1.700099864000000025e+02 3.084574810442536119e+01 6.780054473242178581e+00 3.671645657054049217e+00 2.061929954003861809e+01 1.022648781023845821e+01 3.560285552817067156e+00 3.219827789202681423e+00 2.645582486931131516e+00 1.026082793048774811e+00 4.876889835999999718e+02 5.889606287079126368e+00 7.755860131133005542e-01 3.350857900219371688e-01 1.524461519606321369e+00 2.868590215945102884e+00 5.000000000000000000e+00 8.280502292146644550e+01
2.000000000000000000e+00 7.290000000000000000e+02 2.862853877300000022e+03 2.123153944000000024e+02 1.409552213999999992e+02 6.187467949053385752e+01 4.588871388054546863e+00 3.056299777082395863e+00 3.781777532417243748e+01 2.405689108434238932e+01 2.441314062647172989e+00 2.147478833293215317e+00 2.053353706397630596e+00 1.002932988665738767e+00 6.276973067000000128e+02 5.782208774583962985e+00 5.076287538729404858e-01 2.192557963496169215e-01 2.956438031607942385e+00 4.453168179692561068e+00 6.000000000000000000e+00 1.085566660026321131e+02


==> results/cell/post/cell_8_3_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
3.000000000000000000e+00 1.600000000000000000e+01 1.428401683999999818e+02 1.671789646000000005e+02 1.285731934000000081e+02 3.439427805096110458e+00 4.025536432722396363e+00 3.062499999999999556e+00 2.435097228430934013e+00 1.004293324392787845e+00 2.115854567128594876e+00 1.909709804798092492e+00 2.076404410669050460e+00 9.860955893309493181e-01 2.168751426000000038e+02 5.190464297511339531e+00 2.919636167350128098e+00 1.518306405189032260e+00 1.297263343620444820e+00 1.686783511126511259e+00 2.000000000000000000e+00 4.178338009260263419e+01
3.000000000000000000e+00 6.400000000000000000e+01 5.285620129999999790e+02 2.998932667999999921e+02 1.584971422000000132e+02 1.184198468163733686e+01 6.718081777406905708e+00 3.640998226765411516e+00 7.952491469102504595e+00 3.889474586121086652e+00 3.504243097051066513e+00 3.213764174700859400e+00 2.613490738947086278e+00 1.027526114232070409e+00 3.486883909000000017e+02 5.564016996579955965e+00 2.347319670432169048e+00 6.596924908033449109e-01 1.162708301592318527e+00 2.199966422486070439e+00 3.000000000000000000e+00 6.266846257197432379e+01
3.000000000000000000e+00 2.560000000000000000e+02 1.233257459299999937e+03 3.131490600999999856e+02 1.859469126999999844e+02 3.641771222935820873e+01 9.245071450923123990e+00 6.065971032201344038e+00 2.697281661178083567e+01 9.444895617577373059e+00 4.784157117525220215e+00 4.460877080570415210e+00 4.966938115602974158e+00 1.099032916598369880e+00 3.726404133000000343e+02 4.165888986601831157e+00 1.318113312166985462e+00 3.021594643437321426e-01 1.189977747916606265e+00 2.004015059401413890e+00 4.000000000000000000e+00 8.945039450126287761e+01
3.000000000000000000e+00 1.024000000000000000e+03 2.632016951100000369e+03 2.174419745000000148e+02 1.244552648999999889e+02 6.580095441744029472e+01 5.436491379695718607e+00 3.175654532178992184e+00 4.316531687255062621e+01 2.263567479771715085e+01 2.917268920711082014e+00 2.519259711812126490e+00 2.151555678075966149e+00 1.024098854103026479e+00 5.577728079999999409e+02 4.993306567872145330e+00 1.184935054680597011e+00 2.119183950418289109e-01 2.565157023075137488e+00 4.481713236062542904e+00 5.000000000000000000e+00 1.117040983601553705e+02
3.000000000000000000e+00 4.096000000000000000e+03 2.210665049600000202e+03 7.527083495999999059e+02 9.600130880000000388e+01 7.565503509216350153e+01 2.576306829188335001e+01 3.406026017374718773e+00 4.857735177099941382e+01 2.707766469475033588e+01 1.346497861687701914e+01 1.229799654293760902e+01 2.307347002637500033e+00 1.098679014737218740e+00 5.047632165999999643e+02 3.646608931906944573e+00 6.490180447656647145e-01 2.283309344811564057e-01 6.705960108828850075e-01 5.257878490506579183e+00 6.000000000000000000e+00 1.384198925701750227e+02


==> results/cell/post/cell_8_4_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
4.000000000000000000e+00 2.500000000000000000e+01 1.781578299000000243e+02 1.955343912000000159e+02 1.488249482999999884e+02 3.650987030326149352e+00 4.007998760251764381e+00 2.897601563990082063e+00 2.569723917604425090e+00 1.081310795346175802e+00 2.095830154491702846e+00 1.912168605760061313e+00 1.954677665458707025e+00 9.429238985313752597e-01 2.487040355999999974e+02 6.096068599665722232e+00 3.901483903786062246e+00 1.395975892497105297e+00 1.271919656044629310e+00 1.671117903556496698e+00 2.000000000000000000e+00 4.079744699947072206e+01
4.000000000000000000e+00 1.250000000000000000e+02 9.064646402999999282e+02 3.057917575000000170e+02 1.650626317999999912e+02 1.844530105590820312e+01 6.222305297851562500e+00 3.424949645996094638e+00 1.188079833984375000e+01 6.564540863037109375e+00 3.248214721679687500e+00 2.974052429199218750e+00 2.398853302001953125e+00 1.026096343994140403e+00 3.756470193000000108e+02 6.135611468695144843e+00 3.141433071971914348e+00 4.144089053221947094e-01 1.228440630222022767e+00 2.275784744273052329e+00 3.000000000000000000e+00 6.122405586087225515e+01
4.000000000000000000e+00 6.250000000000000000e+02 1.999988885900000014e+03 3.061585822000000121e+02 1.841939085999999861e+02 5.455192565917968750e+01 8.351577758789062500e+00 5.553695678710937500e+00 3.690525817871093750e+01 1.764648437500000000e+01 4.364593505859375000e+00 3.986999511718750000e+00 4.451446533203125000e+00 1.102249145507812500e+00 4.020009393000000273e+02 4.509099248896278667e+00 1.846927052347915543e+00 2.010015866258669515e-01 1.313048082504479241e+00 2.182487696555672319e+00 4.000000000000000000e+00 8.915326922520065978e+01
4.000000000000000000e+00 3.125000000000000000e+03 2.258691646300000230e+03 6.499850542000000360e+02 1.234507658999999933e+02 6.554895019531248579e+01 1.884201660156249858e+01 3.623950195312500178e+00 4.288840332031249858e+01 2.266044921874999929e+01 9.879223632812500711e+00 8.962915039062499645e+00 2.531005859375000444e+00 1.092919921875000089e+00 4.683522514000000001e+02 4.288631009510512904e+00 1.405298609196405035e+00 2.073555512401241419e-01 7.205584934202015068e-01 3.793838361273382809e+00 5.000000000000000000e+00 1.092078685159383440e+02
4.000000000000000000e+00 1.562500000000000000e+04 5.584500133000000233e+02 3.929827078999999799e+02 1.951307103999999981e+02 7.480169921874998806e+01 5.263734374999999943e+01 2.669744140625000028e+01 4.838373046875000227e+01 2.641791015625000227e+01 2.736878906249999588e+01 2.526857421874999687e+01 1.723802734374999801e+01 9.459394531250000071e+00 1.266896547999999996e+02 9.320416627477631222e-01 2.443291296393496348e-01 2.268594355497708104e-01 3.223797186318894670e-01 6.492553352585959114e-01 6.000000000000000000e+00 1.359270297279466035e+02


==> results/cell/post/cell_8_5_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
5.000000000000000000e+00 3.600000000000000000e+01 1.909962858999999753e+02 1.961672106000000042e+02 1.529692996999999934e+02 3.833954235379826603e+00 3.938174713557189399e+00 3.055434134710908189e+00 2.696892178289953090e+00 1.137070335783826769e+00 2.079028412477647247e+00 1.859179415855354289e+00 2.055011921319292334e+00 1.000422213391615411e+00 3.291318832999999699e+02 6.226338261698782794e+00 4.323846015068599336e+00 1.723237086779392691e+00 1.677812934655655397e+00 2.151620514348213220e+00 2.000000000000000000e+00 5.286122749299525481e+01
5.000000000000000000e+00 2.160000000000000000e+02 1.116936445899999853e+03 2.967605617000000393e+02 1.616424297000000081e+02 2.217182063825653771e+01 5.890804090210691513e+00 3.270733624145665264e+00 1.456680589159881833e+01 7.605169277502075609e+00 3.091367465517545376e+00 2.799414548858237595e+00 2.247893965349769818e+00 1.022839658795895668e+00 4.971900443000000109e+02 6.291590083103775655e+00 3.640966483277648269e+00 4.451372735888983190e-01 1.675391236125969296e+00 3.075863467424728714e+00 3.000000000000000000e+00 7.902454510429986101e+01
5.000000000000000000e+00 1.296000000000000000e+03 2.138441078700000162e+03 3.016669913000000065e+02 1.749074945000000127e+02 5.721064637664095187e+01 8.071333961264496537e+00 5.155412962853946901e+00 3.862583151821981176e+01 1.858474127273797905e+01 4.284305645493612147e+00 3.787028315770883502e+00 4.054541708365220209e+00 1.100885971625360504e+00 5.273679329000000280e+02 4.608935515962738982e+00 2.222673377682648166e+00 2.466132633500462135e-01 1.748179111766147154e+00 3.015124848752550157e+00 4.000000000000000000e+00 1.144229358543847184e+02
5.000000000000000000e+00 7.776000000000000000e+03 8.566568370000001096e+02 4.610909733999999958e+02 1.846282571999999789e+02 6.611831054457545065e+01 3.557328377890456750e+01 1.581703976389695399e+01 4.348275537275709723e+01 2.263549630304076743e+01 1.839282350355567530e+01 1.718055838997818086e+01 9.740977378691072275e+00 6.076062385205883487e+00 2.282944194000000095e+02 1.591107919509187285e+00 6.394305875085146695e-01 2.664945979996888870e-01 4.951179540917901023e-01 1.236508554336286148e+00 5.000000000000000000e+00 1.434814173198399487e+02
5.000000000000000000e+00 4.665600000000000000e+04 3.280830702000000088e+02 3.136944055000000162e+02 1.953034448999999881e+02 7.517057644608638611e+01 7.186268327908656772e+01 4.576750897426505560e+01 4.856058544651547493e+01 2.660989942543772102e+01 3.762001444254900662e+01 3.424262959048047605e+01 2.770261431068225377e+01 1.806489466358279827e+01 9.501220969999999966e+01 5.429201182801554060e-01 1.818228491110988609e-01 2.895980266280743787e-01 3.028814286584400328e-01 4.864850681392154375e-01 6.000000000000000000e+00 1.750021900108925195e+02


==> results/cell/post/ecl_8_10_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
1.000000000000000000e+01 1.210000000000000000e+02 7.867673336000000290e+02 1.597350152999999864e+02 1.143131838999999985e+02 2.143974621689785565e+01 4.352843237704918877e+00 3.112419215006305251e+00 1.562932495271122413e+01 5.810411412358133632e+00 2.306519940100882682e+00 2.046303593947036870e+00 2.110241960907944581e+00 1.002177254098360448e+00 4.729051809999999705e+02 4.587302185096751472e+00 3.791158830658472034e+00 6.010737365469083215e-01 2.960560526518445812e+00 4.136925985839853048e+00 2.000000000000000000e+00 1.030900433235849505e+02
1.000000000000000000e+01 1.331000000000000000e+03 1.954155988700000080e+03 2.361223035000000152e+02 1.307855419999999924e+02 6.954262106204430438e+01 8.402878089604255862e+00 4.649539138808639116e+00 4.623263172375843055e+01 2.330991768698124389e+01 4.563500252212592478e+00 3.839420828174438860e+00 3.598629453845096471e+00 1.050909684963543977e+00 5.764824771999999484e+02 3.512861086174059455e+00 2.639264527553764061e+00 2.950033060480009017e-01 2.441457112076665492e+00 4.407845610335123787e+00 3.000000000000000000e+00 1.641062550036274672e+02
1.000000000000000000e+01 1.464100000000000000e+04 5.915900884999999789e+02 5.028832155000000057e+02 1.582832202000000166e+02 1.088975529431382512e+02 9.256872186093046651e+01 2.912791812572952921e+01 7.195783308320827132e+01 3.693974070368518170e+01 4.783898199099549231e+01 4.472969818242454920e+01 2.063021093880273327e+01 8.497728030682008438e+00 1.583127202000000011e+02 6.790786332367677591e-01 4.638198437516343198e-01 2.676054303097067932e-01 3.148101096247464814e-01 1.000186374777836340e+00 4.000000000000000000e+00 2.331287018197237728e+02
1.000000000000000000e+01 1.610510000000000000e+05 2.641774587000000452e+02 2.775635924000000045e+02 1.888097430999999915e+02 1.308705037716170523e+02 1.375017887894443334e+02 9.352581010938902750e+01 8.474042846054962297e+01 4.613007531106745063e+01 7.112643709524847679e+01 6.637542749035873157e+01 5.858541621188968662e+01 3.494039389749933378e+01 7.558955029999999908e+01 2.523300781474128729e-01 1.566771259709116015e-01 2.861317187014033592e-01 2.723323676797894111e-01 4.003477207209865107e-01 5.000000000000000000e+00 2.995661510311113034e+02
1.000000000000000000e+01 1.771561000000000000e+06 1.798120388000000105e+02 2.090569071000000179e+02 1.858730481000000054e+02 5.028085971952726254e+02 5.845860877138825344e+02 5.197416486593756417e+02 3.045849852266713356e+02 1.982236064561651290e+02 3.036500264596930947e+02 2.809360998412418553e+02 3.003971158934556343e+02 2.193445327659199506e+02 6.850075440000000526e+01 4.470200858163504015e-02 2.523311846537322142e-02 3.809575535495235421e-01 3.276655880460024317e-01 3.685351647278441445e-01 6.000000000000000000e+00 1.532386498358425570e+03


==> results/cell/post/ecl_8_2_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
2.000000000000000000e+00 9.000000000000000000e+00 2.675086360999999897e+02 1.075964753000000087e+02 6.604204409999999825e+01 1.777623614183345069e+01 7.150019206061166699e+00 4.385720624660582878e+00 1.298915850960965557e+01 4.787044518325232367e+00 3.899343682530432176e+00 3.250625852682888173e+00 3.092854682967534963e+00 1.292865941693047471e+00 1.379713558999999918e+02 1.880998255958807652e+00 8.359992248705812035e-01 5.157641185401714568e-01 1.282303676912360579e+00 2.089144238041535484e+00 2.000000000000000000e+00 7.335007114595721589e+01
2.000000000000000000e+00 2.700000000000000000e+01 4.355168375000000083e+02 2.997105606999999736e+02 1.277823635000000024e+02 2.462232661639263398e+01 1.694435123536372245e+01 7.217672147360613799e+00 1.936260441869911730e+01 5.259678046023700482e+00 9.077318404182046052e+00 7.867143210356215555e+00 6.149510799498438374e+00 1.068161347862175869e+00 2.467751591999999903e+02 2.211062209675976220e+00 6.551295436076967071e-01 5.666259899767939201e-01 8.233782574215444683e-01 1.931214546677249233e+00 3.000000000000000000e+00 1.116093242967433525e+02
2.000000000000000000e+00 8.100000000000000000e+01 5.994355463000000555e+02 3.249384281000000101e+02 1.753322746000000052e+02 4.672066874668864500e+01 2.532607287926061446e+01 1.364736268911520689e+01 3.598420851239183094e+01 1.073644551716018114e+01 1.341867310296108862e+01 1.190741449343615699e+01 1.239026902925766827e+01 1.257108376994171994e+00 2.614692223999999783e+02 1.603738626573987691e+00 3.167878768541210199e-01 4.361923880122088315e-01 8.046731312417522153e-01 1.491278334217196022e+00 4.000000000000000000e+00 1.630373042511097026e+02
2.000000000000000000e+00 2.430000000000000000e+02 1.303526557199999843e+03 3.044904410999999982e+02 1.546589388000000156e+02 8.341515439318064296e+01 1.948491781918651355e+01 9.889817271314422342e+00 5.821698246495346041e+01 2.519821117407889943e+01 1.100622439208175685e+01 8.478614935401328268e+00 8.405931618027974395e+00 1.483885653286447504e+00 4.191847753999999782e+02 1.953469116557205121e+00 2.572469618511545875e-01 3.215774723458008633e-01 1.376676305126873778e+00 2.710381815965233976e+00 5.000000000000000000e+00 2.145847978076926950e+02
2.000000000000000000e+00 7.290000000000000000e+02 2.134544621300000017e+03 2.688225914999999873e+02 1.270137822000000085e+02 1.450255491831587449e+02 1.826439545373674633e+01 8.625655409153226927e+00 9.253529528733346865e+01 5.249028005986330925e+01 1.077785685131500415e+01 7.486512438383689627e+00 6.850137622840158258e+00 1.775517786313068669e+00 5.088562966000000074e+02 1.839693548063616957e+00 1.615094472922791180e-01 2.383910326925335610e-01 1.892907488766620405e+00 4.006307723351930861e+00 6.000000000000000000e+00 2.765984025630792758e+02


==> results/cell/post/ecl_8_3_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
3.000000000000000000e+00 1.600000000000000000e+01 2.096005662000000029e+02 1.018657623000000001e+02 7.394763129999999762e+01 9.739923260318878562e+00 4.733590374012814905e+00 3.434445313664133526e+00 7.844276188347490297e+00 1.895628445835195963e+00 2.597489196841007431e+00 2.136129116376099368e+00 2.429667709730293446e+00 1.004796230070034158e+00 2.071936899000000096e+02 2.689846940053608471e+00 1.513038903780154598e+00 9.885168425656666313e-01 2.033987526543056923e+00 2.801897589652746934e+00 2.000000000000000000e+00 7.702805940916127270e+01
3.000000000000000000e+00 6.400000000000000000e+01 5.600983297000000221e+02 2.911128711000000067e+02 1.541613453999999876e+02 2.532195756157892319e+01 1.316120043511302562e+01 6.962646589876170466e+00 1.885419615848842767e+01 6.467835908745473539e+00 6.975629200256300066e+00 6.185701619752939528e+00 5.894216871060513618e+00 1.068411092401913232e+00 3.353312035000000151e+02 2.765148419661098700e+00 1.166546989544525958e+00 5.987005954465355329e-01 1.151894116645947319e+00 2.175196399784404377e+00 3.000000000000000000e+00 1.212705983938101895e+02
3.000000000000000000e+00 2.560000000000000000e+02 1.182873762799999895e+03 2.916420272999999952e+02 1.597961686000000157e+02 7.605496282167817412e+01 1.875175088289201142e+01 1.022612466286191157e+01 5.578068887928593256e+01 2.027423668956473790e+01 9.797009343009133175e+00 8.954667034227899336e+00 8.994639318124246330e+00 1.231503971151410415e+00 3.464656401000000301e+02 1.943662583720509263e+00 6.149869893803174836e-01 2.929016189182144791e-01 1.187982552815014081e+00 2.168172385705122718e+00 4.000000000000000000e+00 1.782540050942403695e+02
3.000000000000000000e+00 1.024000000000000000e+03 2.023032869600000140e+03 2.588287913000000344e+02 1.106457872000000009e+02 1.270878347166549958e+02 1.625979749362976889e+01 6.946050455229553222e+00 8.363783173642880797e+01 4.345017061794990809e+01 9.176712512479697992e+00 7.082991849081345492e+00 5.707375314786392373e+00 1.238693766856904466e+00 4.726391641999999820e+02 1.989655278908455172e+00 4.721545241940962589e-01 2.336290088521653929e-01 1.826068737662879915e+00 4.271641751218884231e+00 5.000000000000000000e+00 2.375482673859436602e+02
3.000000000000000000e+00 4.096000000000000000e+03 2.380213972300000023e+03 4.977957483999999795e+02 1.249901818000000020e+02 2.130887623120594583e+02 4.456520362395506396e+01 1.118409974817088504e+01 1.293468461756247336e+02 8.374176712512479526e+01 2.403258132292241100e+01 2.053251054255017749e+01 8.297191881863833274e+00 2.886926492720797377e+00 4.267906412000000387e+02 1.396304243228130293e+00 2.485121565706315816e-01 1.793076782872559671e-01 8.573609609398584741e-01 3.414593330881929845e+00 6.000000000000000000e+00 3.056573402751382673e+02


==> results/cell/post/ecl_8_4_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
4.000000000000000000e+00 2.500000000000000000e+01 2.849944002999999952e+02 1.181972853999999984e+02 8.770750049999999476e+01 1.071659832157162029e+01 4.444580869731070472e+00 3.295441541102422267e+00 8.492191970246041777e+00 2.224418271981689621e+00 2.452722677856189026e+00 1.991846271218767672e+00 2.291793820331871068e+00 1.003647720770551199e+00 2.596716766000000121e+02 3.324403582468098861e+00 2.127618292779583253e+00 9.111465920967430909e-01 2.196934351928864437e+00 2.960655304502720853e+00 2.000000000000000000e+00 7.811075585690922196e+01
4.000000000000000000e+00 1.250000000000000000e+02 8.500010945000000220e+02 2.670992419000000382e+02 1.406130250999999873e+02 3.532062530517578125e+01 1.109891891479492188e+01 5.836658477783203125e+00 2.541048049926757457e+01 9.910049438476562500e+00 5.925521850585938388e+00 5.173435211181640625e+00 4.780941009521484375e+00 1.055717468261718750e+00 3.693732856000000311e+02 3.007790717686879667e+00 1.539988847455682208e+00 4.345562470331619243e-01 1.382906529320254041e+00 2.626878166779444523e+00 3.000000000000000000e+00 1.228055141695709125e+02
4.000000000000000000e+00 6.250000000000000000e+02 1.777167265199999974e+03 3.085495518000000175e+02 1.627059681000000069e+02 1.004290466308593750e+02 1.743641662597655895e+01 9.188705444335937500e+00 6.803749084472656250e+01 3.239158630371093039e+01 9.200775146484375000e+00 8.235626220703125000e+00 7.982955932617189276e+00 1.205749511718750000e+00 3.787406036999999515e+02 2.212086094578022077e+00 9.060704643391578328e-01 2.131147760350948217e-01 1.227487129670171706e+00 2.327760979653947793e+00 4.000000000000000000e+00 1.712142238172012298e+02
4.000000000000000000e+00 3.125000000000000000e+03 2.104531064300000253e+03 4.188757814999999596e+02 1.417238690000000076e+02 1.595535888671875284e+02 3.175683593750000000e+01 1.073645019531250000e+01 9.977387695312501137e+01 5.977966308593748579e+01 1.711662597656249929e+01 1.464003906250000320e+01 7.752416992187501243e+00 2.984033203124999645e+00 3.652036089999999717e+02 1.648897983830386549e+00 5.403108913415410886e-01 1.735320590867459600e-01 8.718661358080928014e-01 2.576867337710064820e+00 5.000000000000000000e+00 2.214834468725789236e+02
4.000000000000000000e+00 1.562500000000000000e+04 7.565959047000000055e+02 4.897706888999999819e+02 1.918971975000000043e+02 1.930594335937499864e+02 1.249740429687500125e+02 4.896001953124999773e+01 1.185690039062500034e+02 7.449037109374998522e+01 6.545365234375000796e+01 5.952027343749999488e+01 3.447720703125000341e+01 1.448281249999999964e+01 1.364775223999999980e+02 4.898732421093253686e-01 1.284173311795069883e-01 1.803836388119429424e-01 2.786559618472096433e-01 7.112012274176123805e-01 6.000000000000000000e+00 2.785976262192785953e+02


==> results/cell/post/ecl_8_5_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
5.000000000000000000e+00 3.600000000000000000e+01 3.462851838000000271e+02 1.294155255999999952e+02 9.636252370000001122e+01 1.162325319557586489e+01 4.343913504205576537e+00 3.232432611431220515e+00 9.048943638651566701e+00 2.574309556924299525e+00 2.408503874428769898e+00 1.935409629776806195e+00 2.228881051725279949e+00 1.003559838399894044e+00 3.178403477999999609e+02 3.724144309872616798e+00 2.586211326300428492e+00 9.178571959450954054e-01 2.455967677188802600e+00 3.298381316677781783e+00 2.000000000000000000e+00 8.534587313316856694e+01
5.000000000000000000e+00 2.160000000000000000e+02 1.277943477299999813e+03 2.583027481999999964e+02 1.310417498999999850e+02 4.750474630450523250e+01 9.601818165763029711e+00 4.864630980343677358e+00 3.345974692262861083e+01 1.404508768521625406e+01 5.179520689472475681e+00 4.422297476290553142e+00 3.834881585221553202e+00 1.029705243452307295e+00 4.497053771999999867e+02 3.362618926843752298e+00 1.945960027108653012e+00 3.518977053274091604e-01 1.741001132716558431e+00 3.431771763908656236e+00 3.000000000000000000e+00 1.337366460439530158e+02
5.000000000000000000e+00 1.296000000000000000e+03 1.872288202299999966e+03 3.906830853999999817e+02 1.517171146000000022e+02 1.007096603284864926e+02 2.101473185377053099e+01 8.155574851356920618e+00 6.792584034850179364e+01 3.278383469712132836e+01 1.114854006004591724e+01 9.866118208041445570e+00 7.001972096308942461e+00 1.153617472184611747e+00 4.464583847000000105e+02 2.323869239319405811e+00 1.120693113097707361e+00 2.384560155597579278e-01 1.142763537466421342e+00 2.942702844547770091e+00 4.000000000000000000e+00 1.921185483012610291e+02
5.000000000000000000e+00 7.776000000000000000e+03 1.118326358699999901e+03 5.976230015999999523e+02 1.642848441999999807e+02 1.516757389993877609e+02 8.105410433117218361e+01 2.227439522142509531e+01 9.540211299665625688e+01 5.627370449443494493e+01 4.211179965777617440e+01 3.894222618169259675e+01 1.529818998131897523e+01 6.976165994254406755e+00 2.338473330999999860e+02 9.216528965477743807e-01 3.703916283065580295e-01 2.091047316204154849e-01 3.912957374028891433e-01 1.423426088016462421e+00 5.000000000000000000e+00 2.537260328437305077e+02
5.000000000000000000e+00 4.665600000000000000e+04 3.762341123999999581e+02 3.096053732999999966e+02 1.956033938999999862e+02 1.816960968488032790e+02 1.495189087503009091e+02 9.445898002114054748e+01 1.125128334606649787e+02 6.918326338813827192e+01 7.834129156157443674e+01 7.117757794266934468e+01 6.079537367479147036e+01 3.366358018231100857e+01 8.330434870000000558e+01 2.588344445309775366e-01 8.668313176861550118e-02 2.214162564064193761e-01 2.690662239226712105e-01 4.258839636626571279e-01 6.000000000000000000e+00 3.218441380587971707e+02


==> results/cell/post/ecl_8_6_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
6.000000000000000000e+00 4.900000000000000000e+01 4.042096184999999764e+02 1.462399004999999761e+02 1.033192988999999926e+02 1.254827997275204332e+01 4.539886629038536014e+00 3.204469151420786144e+00 9.599175262748151027e+00 2.949043888672635116e+00 2.420178084857921519e+00 2.119708544180614940e+00 2.200771214480342408e+00 1.003697936940443736e+00 3.608838486000000216e+02 4.026810132989362856e+00 2.958472750767695558e+00 8.928136097780662306e-01 2.467752284883427460e+00 3.492898736656061764e+00 2.000000000000000000e+00 8.962027924869964579e+01
6.000000000000000000e+00 3.430000000000000000e+02 1.597218025399999988e+03 2.607866437000000133e+02 1.460316732000000002e+02 5.553804982483457309e+01 9.067994772841016626e+00 5.073082911638770121e+00 3.798434632708669056e+01 1.755360618361786251e+01 4.873922593560584993e+00 4.194072179280431634e+00 4.036576210865817416e+00 1.036506700772952261e+00 4.700583687999999825e+02 3.595281730032321654e+00 2.264084121536388938e+00 2.942981868003153312e-01 1.802463355219751984e+00 3.218879565642065455e+00 3.000000000000000000e+00 1.307431250445494868e+02
6.000000000000000000e+00 2.401000000000000000e+03 1.450403757399999904e+03 3.694475135000000137e+02 1.142625149999999934e+02 1.040074641567949527e+02 2.649281547104580525e+01 8.189139635975392295e+00 6.967474197976511618e+01 3.433278572881183521e+01 1.402565585439015550e+01 1.246714372871015364e+01 6.766278788957242440e+00 1.422860847018150299e+00 3.272190618000000200e+02 1.743214686318588447e+00 9.409438706659268847e-01 2.256054978694858881e-01 8.856983734984591461e-01 2.863748113718659560e+00 4.000000000000000000e+00 1.877101336789665709e+02
6.000000000000000000e+00 1.680700000000000000e+04 6.813332737000000634e+02 4.986799556999999936e+02 1.899258403999999985e+02 1.451824675701980141e+02 1.062616391394662969e+02 4.046180691738934598e+01 9.225098415188622880e+01 5.293144710274400211e+01 5.505518150520765630e+01 5.120645763425865482e+01 2.870387922894786925e+01 1.175790953065760291e+01 1.399608826000000192e+02 5.866245328741224174e-01 2.714102676045204721e-01 2.054220570205508856e-01 2.806627396995254875e-01 7.369238556756178005e-01 5.000000000000000000e+00 2.385868213084650336e+02
6.000000000000000000e+00 1.176490000000000000e+05 2.899767359000000511e+02 2.855224759000000176e+02 1.886083093999999960e+02 1.716574183212696880e+02 1.690206022976293241e+02 1.116276603692144107e+02 1.072363495252008789e+02 6.442106879606879488e+01 8.754490670031211152e+01 8.147571634902715232e+01 6.980671857361046762e+01 4.182094179560395730e+01 6.539499979999999368e+01 2.111602050161474065e-01 8.373968775963563926e-02 2.255180906048676881e-01 2.290362592082019477e-01 3.467238533022978242e-01 6.000000000000000000e+00 3.096937692165967064e+02


==> results/cell/post/ecl_8_7_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
7.000000000000000000e+00 6.400000000000000000e+01 4.939154657999999927e+02 1.603827300000000093e+02 1.140542997999999955e+02 1.381220198182089121e+01 4.485061838772164577e+00 3.186959842050365310e+00 1.029206712859484441e+01 3.520144166294143506e+00 2.396988153777380504e+00 2.088055058858590218e+00 2.184482565936522125e+00 1.002477276113843185e+00 4.390830594000000247e+02 4.469685511901706931e+00 3.422102970049744286e+00 8.889842286853938402e-01 2.737720323129553712e+00 3.849772083735155004e+00 2.000000000000000000e+00 9.823578375499273818e+01
7.000000000000000000e+00 5.120000000000000000e+02 1.660269821900000125e+03 2.041625932000000034e+02 1.208063235999999989e+02 6.408501467761404058e+01 7.880481753565097058e+00 4.657534756888047411e+00 4.252458686614313876e+01 2.156042781147089116e+01 4.246859586642626638e+00 3.633584914094979634e+00 3.600336765560506080e+00 1.057179364913797048e+00 4.742058086999999773e+02 3.238721093907098947e+00 2.169690107832294323e+00 2.856197242429682204e-01 2.322687037166806245e+00 3.925339291593175961e+00 3.000000000000000000e+00 1.464176120605469862e+02
7.000000000000000000e+00 4.096000000000000000e+03 1.188029299300000048e+03 3.983807443000000035e+02 1.152905843000000061e+02 1.112522165432356331e+02 3.730611765933034718e+01 1.079110104456928276e+01 7.403317736816224226e+01 3.721911368072836268e+01 1.951209971836862422e+01 1.779398068813423350e+01 8.111244393449464241e+00 2.679875277533564581e+00 2.807758271000000150e+02 1.334832857480285462e+00 7.824545143579504369e-01 2.363374600823701932e-01 7.047926666068030643e-01 2.435375176600609759e+00 4.000000000000000000e+00 2.103453069248011502e+02
7.000000000000000000e+00 3.276800000000000000e+04 4.408108095999999705e+02 3.778540576999999985e+02 1.915270155000000045e+02 1.432157385745578324e+02 1.227614962225632809e+02 6.221516488101447351e+01 9.193552653146373643e+01 5.128011891102535458e+01 6.367733835998151193e+01 5.908428824747797847e+01 4.124733642283449342e+01 2.096784708459372126e+01 1.026774793000000017e+02 3.847427807697407220e-01 1.973380101439523859e-01 2.329286783896508395e-01 2.717384588245484456e-01 5.360991974523824366e-01 5.000000000000000000e+00 2.668730498193545486e+02
7.000000000000000000e+00 2.621440000000000000e+05 2.131673383000000115e+02 2.374205282000000068e+02 1.784866129000000115e+02 3.073687024095128777e+02 3.423396452040709619e+02 2.573129163003471831e+02 1.911002622599054916e+02 1.162684028967798611e+02 1.782922372558077200e+02 1.640474079482632703e+02 1.505120959930858930e+02 1.068008203072613185e+02 5.907635949999999525e+01 8.669053063647687296e-02 3.890630431690546981e-02 2.771360752127006166e-01 2.488258279428762487e-01 3.309848203187007454e-01 6.000000000000000000e+00 6.814626587963502971e+02


==> results/cell/post/ecl_8_8_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
8.000000000000000000e+00 8.100000000000000000e+01 5.949302802999999358e+02 1.705961132999999847e+02 1.177660347999999999e+02 1.607836875257549991e+01 4.610466827574027704e+00 3.180755872137516427e+00 1.187818626008123957e+01 4.200160416789309181e+00 2.465716430211338128e+00 2.144772473067639851e+00 2.177135456525578494e+00 1.003620415611938599e+00 4.351961019000000306e+02 4.624961003749312738e+00 3.654290175801925500e+00 7.315077351257825988e-01 2.551031752609102643e+00 3.695429693621645306e+00 2.000000000000000000e+00 9.409724785726841390e+01
8.000000000000000000e+00 7.290000000000000000e+02 1.947096187200000031e+03 2.304294188000000076e+02 1.360104518999999925e+02 7.069554478760032623e+01 8.366487530219462343e+00 4.934315182468001382e+00 4.727738328222624631e+01 2.341825307950727719e+01 4.503812100344318559e+00 3.862688511894172283e+00 3.863525761111866963e+00 1.070789421356134419e+00 4.681295195999999805e+02 3.442736505505888278e+00 2.417943883153655715e+00 2.404244447076795133e-01 2.031552750676815844e+00 3.441864305723993045e+00 3.000000000000000000e+00 1.359759943438399432e+02
8.000000000000000000e+00 6.561000000000000000e+03 9.700746095000000651e+02 4.720310663999999861e+02 1.403019776000000149e+02 1.127561955793703845e+02 5.486620432388182422e+01 1.634370116097343129e+01 7.402852199151595869e+01 3.872762707449579977e+01 2.846682667262037825e+01 2.639926136786485245e+01 1.167110869241646398e+01 4.672592468556969081e+00 2.254126253000000020e+02 1.075349814307686502e+00 6.713355950928645566e-01 2.323662768745005658e-01 4.775376905150241491e-01 1.606624718738105528e+00 4.000000000000000000e+00 2.096179515733876428e+02
8.000000000000000000e+00 5.904900000000000000e+04 3.251160663000000000e+02 2.935694918000000371e+02 1.968304262999999992e+02 1.362080135944167125e+02 1.229914952204544818e+02 8.245311414679324002e+01 8.736907931730227972e+01 4.883893427711441149e+01 6.372116147917838447e+01 5.927037508682565203e+01 5.276595524757715339e+01 2.968717957199086754e+01 8.139482790000000989e+01 2.983657755549958823e-01 1.655718087247219361e-01 2.503562153243240052e-01 2.772591504687136332e-01 4.135276716616043124e-01 5.000000000000000000e+00 2.728021595258233560e+02
8.000000000000000000e+00 5.314410000000000000e+05 1.878504796999999940e+02 2.173503871000000061e+02 1.861722633999999914e+02 5.212438808361755491e+02 6.030997148065388274e+02 5.165675166117840718e+02 3.150554216159002863e+02 2.061884408444078360e+02 3.134369303481124120e+02 2.896627477066917891e+02 2.985793616958720804e+02 2.179881732917794182e+02 6.276536289999999951e+01 4.504879530090504652e-02 2.222122755933481422e-02 3.341240490854067158e-01 2.887750223841216157e-01 3.371359500805209963e-01 6.000000000000000000e+00 1.393275058317464300e+03


==> results/cell/post/ecl_8_9_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
9.000000000000000000e+00 1.000000000000000000e+02 6.794678658999999925e+02 1.568012693000000013e+02 1.120667784999999981e+02 1.890952222010299266e+01 4.363770741941636722e+00 3.115725729544154277e+00 1.378746662216288676e+01 5.122091359908449881e+00 2.305097272553881194e+00 2.058673469387755084e+00 2.114688632462330631e+00 1.001037097081823424e+00 5.045077285999999503e+02 4.490992638857908226e+00 3.637704037474905672e+00 7.425041770470576230e-01 3.217497733610501509e+00 4.501849123823970622e+00 2.000000000000000000e+00 1.123376877162506275e+02
9.000000000000000000e+00 1.000000000000000000e+03 1.924329575400000067e+03 2.269044586999999922e+02 1.283534734000000128e+02 7.012962341308593750e+01 8.269233703613281250e+00 4.671611785888671875e+00 4.673360824584960938e+01 2.339607238769531250e+01 4.514980316162109375e+00 3.754291534423828125e+00 3.616180419921875000e+00 1.055431365966796875e+00 5.577976909999999862e+02 3.429595630321729871e+00 2.500175214504540833e+00 2.898659866431942400e-01 2.458293213786018949e+00 4.345793504642313287e+00 3.000000000000000000e+00 1.626424077720419348e+02
9.000000000000000000e+00 1.000000000000000000e+04 7.528654990999999654e+02 5.235513046999999460e+02 1.454909746999999811e+02 1.103039093017578125e+02 7.670663452148437500e+01 2.131076049804687855e+01 7.274440002441407671e+01 3.755958557128906250e+01 3.977761840820312500e+01 3.692901611328125000e+01 1.522872924804687500e+01 6.082015991210936612e+00 1.979335030999999958e+02 8.531592947619192069e-01 5.597578132932952144e-01 2.629068583121635383e-01 3.780594209643271530e-01 1.360452107136787214e+00 4.000000000000000000e+00 2.320006408126103281e+02
9.000000000000000000e+00 1.000000000000000000e+05 2.841135692000000290e+02 2.669102821000000176e+02 1.882764089000000070e+02 1.320686767578125114e+02 1.240718505859374972e+02 8.750742187500000568e+01 8.523771972656248863e+01 4.683090820312499858e+01 6.408356933593751137e+01 5.998825683593749858e+01 5.539187011718750142e+01 3.211555175781249716e+01 8.022740129999999681e+01 2.689099169285445456e-01 1.587886168471362713e-01 2.823779291003324365e-01 3.005781593304905908e-01 4.261149963966621712e-01 5.000000000000000000e+00 2.983430370153222384e+02
9.000000000000000000e+00 1.000000000000000000e+06 1.806143203999999969e+02 2.074786685999999918e+02 1.856085854999999754e+02 9.717143164062501910e+02 1.116246035156249945e+03 9.985174414062501000e+02 5.893091796874999773e+02 3.824051953125000409e+02 5.804339257812500819e+02 5.358121679687499181e+02 5.744442773437499454e+02 4.240731640625000409e+02 7.071836120000000392e+01 2.323403732012623707e-02 1.234752002744520655e-02 3.915434891507085791e-01 3.408464189460294058e-01 3.810080283166643045e-01 6.000000000000000000e+00 3.043739674926879161e+03


==> results/cell/post/mass_8_2_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
2.000000000000000000e+00 9.000000000000000000e+00 1.904108937999999966e+02 1.743160089999999798e+02 1.635819790999999839e+02 2.423672463806509025e+00 2.218482191345351406e+00 2.149290700292726619e+00 1.437159754692239222e+00 9.864464813171384128e-01 1.170443858696371908e+00 1.048104560446110556e+00 1.160029537597520477e+00 9.892446057459236552e-01 2.154376838999999961e+02 9.784949372215471897e+00 4.348866387651320053e+00 1.131435705177074258e+00 1.235903031143857911e+00 1.317001329151910261e+00 2.000000000000000000e+00 2.201725074957862915e+01
2.000000000000000000e+00 2.700000000000000000e+01 2.209425163999999882e+02 1.815591841999999758e+02 1.629536161999999990e+02 2.539008000282570787e+00 2.086916977200077739e+00 1.905806827614220378e+00 1.530186496653303418e+00 1.008666972784910687e+00 1.096285961535065301e+00 9.905206364904721728e-01 9.814033166734364988e-01 9.244255867756919764e-01 2.940961049999999659e+02 1.078790188140033379e+01 3.196415372266765420e+00 1.331097833916043749e+00 1.619836012680211157e+00 1.804784157959668622e+00 3.000000000000000000e+00 2.726165923950956227e+01
2.000000000000000000e+00 8.100000000000000000e+01 1.868741607999999985e+02 2.191146846000000039e+02 1.663284808999999882e+02 2.587037146052863612e+00 3.032863366103491387e+00 2.439674456937658498e+00 1.562238770824748268e+00 1.024754223818213905e+00 1.580090657561664891e+00 1.452728557131924614e+00 1.373152999352445836e+00 1.066536174721846253e+00 3.137929063999999926e+02 8.963327763609180820e+00 1.770533879231443120e+00 1.679166905989926128e+00 1.432094370912829095e+00 1.886585536656578688e+00 4.000000000000000000e+00 3.500852748841662532e+01
2.000000000000000000e+00 2.430000000000000000e+02 3.702591067999999837e+02 1.819328663999999947e+02 1.596087607999999989e+02 4.431052887709769017e+00 2.176908525768826319e+00 1.955051726032558834e+00 2.726507433164314875e+00 1.704506208693741032e+00 1.132223199007864833e+00 1.044567589205821045e+00 9.887207422175474658e-01 9.663309838150107023e-01 4.768185197999999900e+02 1.038180089637375936e+01 1.367150735324939692e+00 1.287796872630493805e+00 2.620848718733758353e+00 2.987420724339086675e+00 5.000000000000000000e+00 4.592830517165350557e+01
2.000000000000000000e+00 7.290000000000000000e+02 2.252701616800000011e+03 1.486293702000000110e+02 1.473661469999999838e+02 2.953520894600789148e+01 1.948671390147669769e+00 1.896735774612510639e+00 1.590670165670688974e+01 1.362854653535807969e+01 1.023981957279358479e+00 9.246632688302580672e-01 9.537838431832215136e-01 9.429519314292891252e-01 4.920858758999999623e+02 9.526322567244781325e+00 8.363301019254677504e-01 2.184425457105216295e-01 3.310825277923433951e+00 3.339205685414303293e+00 6.000000000000000000e+00 5.165538668530744815e+01


==> results/cell/post/mass_8_3_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
3.000000000000000000e+00 1.600000000000000000e+01 1.844863023000000055e+02 1.700802785999999855e+02 1.708170102999999926e+02 2.242754433020414329e+00 2.067668752793919928e+00 2.066616376098941998e+00 1.258931232305170678e+00 9.838511399195351004e-01 1.096418194009834535e+00 9.712505587840858379e-01 1.082634853226046801e+00 9.839815228728951979e-01 2.557780291000000261e+02 1.028128241546047761e+01 5.783221358696518877e+00 1.386433713024774583e+00 1.503866475322201302e+00 1.497380317398050220e+00 2.000000000000000000e+00 2.487802773663466382e+01
3.000000000000000000e+00 6.400000000000000000e+01 2.049006487999999990e+02 2.123964108000000124e+02 1.711177226000000076e+02 2.368776915167861041e+00 2.455687761701113025e+00 2.096123470771432018e+00 1.376845877602109969e+00 9.919869168069856968e-01 1.273823183179603191e+00 1.181715567211551354e+00 1.065561251098958495e+00 1.030562219672473079e+00 3.582335239999999885e+02 1.076003607575909449e+01 4.539390219460868181e+00 1.748327914518540860e+00 1.686627013378890760e+00 2.093491653330360247e+00 3.000000000000000000e+00 3.329296681514401968e+01
3.000000000000000000e+00 2.560000000000000000e+02 3.633392953000000034e+02 1.962925136000000066e+02 1.619466390999999987e+02 4.905564082313847329e+00 2.649290706164598053e+00 2.292334113159188558e+00 3.067118419288023645e+00 1.838540657735922013e+00 1.364533818116794972e+00 1.284831393702781988e+00 1.261082716178157925e+00 1.031270023394775581e+00 3.864938502999999628e+02 9.092590397154712178e+00 2.876952430349733358e+00 1.063727087324485066e+00 1.968968878189555127e+00 2.386550609805152767e+00 4.000000000000000000e+00 4.250646223115285949e+01
3.000000000000000000e+00 1.024000000000000000e+03 2.024287267800000109e+03 1.514964793000000043e+02 1.400470315999999968e+02 2.740385045224932625e+01 2.050842658957814812e+00 1.924574200181793815e+00 1.494954104516532745e+01 1.245429078067025408e+01 1.076029295623537774e+00 9.748506161617666033e-01 9.657236734268132006e-01 9.588691531687254521e-01 4.718901556999999798e+02 9.222756034013800175e+00 2.188603238540384410e+00 2.331142240561791812e-01 3.114858892301664017e+00 3.369512015419254602e+00 5.000000000000000000e+00 5.116585042037922904e+01
3.000000000000000000e+00 4.096000000000000000e+03 2.090661187700000028e+03 1.319103749999999877e+02 1.206179024000000055e+02 3.259046849155851078e+01 2.056542341563724730e+00 1.863330551788880740e+00 1.747647483944031421e+01 1.511397502570445184e+01 1.089272675796092882e+00 9.672882921813765744e-01 9.348224530241845409e-01 9.284894723509514725e-01 5.109730895000000146e+02 7.989562974353886737e+00 1.421970558667964735e+00 2.444074116390600182e-01 3.873638366201293870e+00 4.236295602335063748e+00 6.000000000000000000e+00 6.395507378065597237e+01


==> results/cell/post/mass_8_4_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
4.000000000000000000e+00 2.500000000000000000e+01 1.968892294000000049e+02 1.859567356000000018e+02 1.836331992000000071e+02 2.149008201411405583e+00 2.029610909784474337e+00 2.060759584207514372e+00 1.162752717909593780e+00 9.863508487507152145e-01 1.062488079343887115e+00 9.671228304405874443e-01 1.062857619683387433e+00 9.979019645241274938e-01 2.931585374999999658e+02 1.142421353670161999e+01 7.311496663489036152e+00 1.488951622155112009e+00 1.576487867213345329e+00 1.596435387376292869e+00 2.000000000000000000e+00 2.566115702916388486e+01
4.000000000000000000e+00 1.250000000000000000e+02 2.123732218000000103e+02 1.937783164000000227e+02 1.614844188000000145e+02 2.534465789794921875e+00 2.312526702880859375e+00 1.862487792968749556e+00 1.487426757812500000e+00 1.047153472900390625e+00 1.200561523437500000e+00 1.111984252929687500e+00 9.417915344238283470e-01 9.206962585449218750e-01 4.112367371999999932e+02 1.040357178291497142e+01 5.326628752852466064e+00 1.936386959309198463e+00 2.122202033952648836e+00 2.546603197112908834e+00 3.000000000000000000e+00 3.952841829527663720e+01
4.000000000000000000e+00 6.250000000000000000e+02 1.607599180200000092e+03 1.960318407999999977e+02 1.681612112999999908e+02 2.101298522949218750e+01 2.561325073242187944e+00 2.431381225585937500e+00 1.174668884277343572e+01 9.266372680664062500e+00 1.322189331054687500e+00 1.239166259765625222e+00 1.334854125976562722e+00 1.096511840820312500e+00 4.541306295999999634e+02 9.416768446009053051e+00 3.857108355485307616e+00 2.824899609263933353e-01 2.316616666694077065e+00 2.700567069476146109e+00 4.000000000000000000e+00 4.822574030610962126e+01
4.000000000000000000e+00 3.125000000000000000e+03 1.873887761899999987e+03 1.418795642000000043e+02 1.224925779000000006e+02 2.756955566406249858e+01 2.088330078124999822e+00 1.749511718750000000e+00 1.483361816406250000e+01 1.273591308593750071e+01 1.103564453124999956e+00 9.846191406250000000e-01 8.791259765625000222e-01 8.703857421874999778e-01 5.461571652000000086e+02 8.425960846161759221e+00 2.761018850070284802e+00 2.914567117116087513e-01 3.849442083358189937e+00 4.458695984387475164e+00 5.000000000000000000e+00 6.481838394119628788e+01
4.000000000000000000e+00 1.562500000000000000e+04 1.404431388499999912e+03 4.405880487000000016e+02 1.182297100000000114e+02 3.165205078125000071e+01 9.926386718749999005e+00 2.583496093750000000e+00 1.684824218750000213e+01 1.480369140624999957e+01 5.150722656250000142e+00 4.775742187499999680e+00 1.592949218750000062e+00 9.905468749999999378e-01 3.916299541999999860e+02 5.537429925915244411e+00 1.451604030499125786e+00 2.788530343360379748e-01 8.888801122852608705e-01 3.312449588178808302e+00 6.000000000000000000e+00 7.072413726937955403e+01


==> results/cell/post/mass_8_5_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
5.000000000000000000e+00 3.600000000000000000e+01 1.878287705999999844e+02 1.745090867000000117e+02 1.814208953000000122e+02 2.104278429035035369e+00 1.955063249221802746e+00 2.018635340088748009e+00 1.119254586396450035e+00 9.849824491688190520e-01 1.043529372806146105e+00 9.115504338035631537e-01 1.033131333200874247e+00 9.855040068878733184e-01 3.376216478000000052e+02 1.115775536910168597e+01 7.748441228542837678e+00 1.797496979411097762e+00 1.934693798383164465e+00 1.860985457279903388e+00 2.000000000000000000e+00 3.025892185581964000e+01
5.000000000000000000e+00 2.160000000000000000e+02 3.179887556999999561e+02 1.876781437999999866e+02 1.612102307999999766e+02 3.648097946064320585e+00 2.154446956183882822e+00 1.761563322324850134e+00 2.265046889073345060e+00 1.382962753651343135e+00 1.119862953216890666e+00 1.034584002966992156e+00 8.878900800028256546e-01 8.736732423220244792e-01 4.917829333999999903e+02 1.079947550363571374e+01 6.249696472011407877e+00 1.546541896795755155e+00 2.620352713654662491e+00 3.050569005202367290e+00 3.000000000000000000e+00 4.553766830939503762e+01
5.000000000000000000e+00 1.296000000000000000e+03 1.796304399999999987e+03 1.809671133999999881e+02 1.603826238999999987e+02 2.363882674986754751e+01 2.380791193265438199e+00 2.323335491846706624e+00 1.304343027020662760e+01 1.059539647966091636e+01 1.235415317595808471e+00 1.145449461352799236e+00 1.240787072467180785e+00 1.082548419379525395e+00 5.618368272000000161e+02 9.364173002273927793e+00 4.515901332115127786e+00 3.127737298867608873e-01 3.104634961812901661e+00 3.503102852029097214e+00 4.000000000000000000e+00 5.999855268196857594e+01
5.000000000000000000e+00 7.776000000000000000e+03 1.862261368899999979e+03 2.122164844999999787e+02 1.392008292000000154e+02 2.770935699596552837e+01 3.158918227343369356e+00 2.174416414185020408e+00 1.493642172022417114e+01 1.277277829233450035e+01 1.661433886438203000e+00 1.497405849201739247e+00 1.137678372396037751e+00 1.036738041788982878e+00 6.155489705000001095e+02 8.276664050023008201e+00 3.326205652819174574e+00 3.305384414775205948e-01 2.900570952111875656e+00 4.422020860347001481e+00 5.000000000000000000e+00 7.437162687523711213e+01
5.000000000000000000e+00 4.665600000000000000e+04 3.595663293000000067e+02 3.627982450999999742e+02 1.838620880999999940e+02 3.171170369750186069e+01 3.199236533369613511e+01 1.666438603468304791e+01 1.692525457609025352e+01 1.478644912141160184e+01 1.657893428640202771e+01 1.541345721133216884e+01 9.125061485489425195e+00 7.539311467174599102e+00 1.197484373000000062e+02 1.409978326698126283e+00 4.721988887743960861e-01 3.330357365027059591e-01 3.300689540738905858e-01 6.512948837765321075e-01 6.000000000000000000e+00 8.492927517575800778e+01


==> results/cell_cache/post/all1_8_3_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
3.000000000000000000e+00 1.600000000000000000e+01 1.390746566999999914e+02 1.454470865000000117e+02 1.147301702999999975e+02 3.775163909998509926e+00 3.948107584562658534e+00 3.106625316644314960e+00 2.712291387274623489e+00 1.062872522723886215e+00 2.142936969155118554e+00 1.805151989271345458e+00 2.109093279690060996e+00 9.975413500223513363e-01 1.985890191000000016e+02 4.604953361209391360e+00 2.590286265680282529e+00 1.427931039429990001e+00 1.365369522888311593e+00 1.730922377093342623e+00 2.000000000000000000e+00 4.312508803516848133e+01
3.000000000000000000e+00 6.400000000000000000e+01 5.309344644000000244e+02 2.771069757999999865e+02 1.447930199000000187e+02 1.393110462084072232e+01 7.271006869421389851e+00 3.779709129922961264e+00 9.467079676347434969e+00 4.464099450148266257e+00 3.825604613390155784e+00 3.445420882444977018e+00 2.785859571741494900e+00 9.938309317677213039e-01 3.196835974999999621e+02 4.764008518693801264e+00 2.009816093823947103e+00 6.021149858133035826e-01 1.153646877986677977e+00 2.207866081671523428e+00 3.000000000000000000e+00 6.710390971081871214e+01
3.000000000000000000e+00 2.560000000000000000e+02 1.142141141000000061e+03 3.000941364000000249e+02 1.777518436000000008e+02 3.731857873012562266e+01 9.805353976366806279e+00 5.783166192313997200e+00 2.769013843150694854e+01 9.628496177859899419e+00 5.117309153764770357e+00 4.688100701843270102e+00 4.789353886960020290e+00 9.938309317677213039e-01 3.458817290000000071e+02 3.826554685736685890e+00 1.210745818533873308e+00 3.028362402716390234e-01 1.152577431699528532e+00 1.945868588448215641e+00 4.000000000000000000e+00 9.038985651747221084e+01
3.000000000000000000e+00 1.024000000000000000e+03 2.398092133599999670e+03 1.974830608000000041e+02 1.105300373999999977e+02 6.827925464542758505e+01 5.622811396384985727e+00 3.131919712706193959e+00 4.458319673963254104e+01 2.369600202655382049e+01 3.044152051140681881e+00 2.578640718830559120e+00 2.137027075355019345e+00 9.949112637649198954e-01 5.155297208000000637e+02 4.390034888791976009e+00 1.041775857398877125e+00 2.149749434464347519e-01 2.610500965052897193e+00 4.664159471278710001e+00 5.000000000000000000e+00 1.174318049535730495e+02
3.000000000000000000e+00 4.096000000000000000e+03 2.136530092099999820e+03 7.113545097999999598e+02 9.200862709999999822e+01 7.796431924183045226e+01 2.595844074565259163e+01 3.325131502481037948e+00 4.979229686033170310e+01 2.817204100791250454e+01 1.355848321387593636e+01 1.240001341101789656e+01 2.253088259398888127e+00 1.072024616668405095e+00 4.792742974999999888e+02 3.425421367730409283e+00 6.096514104188155425e-01 2.243236822510280004e-01 6.737488704960199470e-01 5.209014769659572330e+00 6.000000000000000000e+00 1.399168878944531400e+02


==> results/cell_cache/post/all1_8_5_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
5.000000000000000000e+00 3.600000000000000000e+01 2.008162395999999887e+02 1.695763506000000120e+02 1.342908591999999999e+02 4.581992184912907717e+00 3.869155242069011624e+00 3.056510364924829748e+00 3.281641168289290533e+00 1.300384131399430432e+00 2.112979336379892548e+00 1.756159348301212120e+00 2.059242333929399038e+00 9.972680309954300437e-01 2.858069927999999891e+02 5.478964915065883901e+00 3.804836746573529993e+00 1.423226494875566850e+00 1.685417758954885770e+00 2.128268405628013227e+00 2.000000000000000000e+00 5.216441375890124732e+01
5.000000000000000000e+00 2.160000000000000000e+02 9.222326948999999559e+02 2.530874390999999832e+02 1.320817045000000007e+02 2.278223954929975292e+01 6.252097204316267920e+00 3.242564858802959638e+00 1.505311445878882992e+01 7.729036787171290612e+00 3.290690178902566210e+00 2.961517404588241753e+00 2.252132525652120076e+00 9.904323331508398942e-01 4.521120435999999927e+02 5.061367995679621146e+00 2.929032404907188081e+00 4.902364079046488410e-01 1.786386733406241101e+00 3.422972510170778637e+00 3.000000000000000000e+00 8.932605651000331193e+01
5.000000000000000000e+00 1.296000000000000000e+03 2.050033504600000015e+03 2.965667371999999773e+02 1.681843068000000017e+02 5.941519985871549636e+01 8.595278742567845853e+00 4.854727144286806961e+00 3.986675104491669686e+01 1.954847824807205470e+01 4.618487667039500977e+00 3.976805792664979577e+00 3.860363807617589682e+00 9.943633366692177233e-01 4.920993344999999977e+02 4.312698345533786615e+00 2.079812087931031339e+00 2.400445326360740594e-01 1.659320728771196851e+00 2.925952747096615791e+00 4.000000000000000000e+00 1.141047425701860192e+02
5.000000000000000000e+00 7.776000000000000000e+03 9.333864978000000292e+02 4.898010274000000095e+02 1.702699316000000067e+02 6.823197438030800299e+01 3.580518751667948862e+01 1.242884727084347318e+01 4.460410747084033289e+01 2.362790615531938343e+01 1.862449176622030933e+01 1.718075461923674752e+01 7.754646708842875213e+00 4.674161316148882861e+00 2.466010206999999923e+02 1.709940944881889857e+00 6.871869152206668829e-01 2.642003299611047629e-01 5.034718322438537230e-01 1.448294589553943190e+00 5.000000000000000000e+00 1.442161037421285812e+02
5.000000000000000000e+00 4.665600000000000000e+04 3.077700410000000488e+02 2.936533322000000226e+02 1.951225491000000147e+02 7.757287992799656706e+01 7.401483239317222740e+01 4.915910089899634983e+01 4.985290577806616596e+01 2.771983024772110937e+01 3.873942972862659673e+01 3.527536341848855983e+01 2.944986185387907796e+01 1.970925212713629193e+01 8.576979540000000668e+01 4.959351562702744576e-01 1.660876803995850193e-01 2.786814308544086072e-01 2.920783999194816460e-01 4.395688545255890256e-01 6.000000000000000000e+00 1.729455843482433579e+02


==> results/cell_cache/post/all2_8_3_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
3.000000000000000000e+00 1.600000000000000000e+01 1.389088840000000005e+02 1.500764532999999972e+02 1.202283941999999968e+02 3.646298986738191417e+00 3.940247355088660530e+00 3.116022202354343129e+00 2.606997839368200953e+00 1.039291834301892425e+00 2.137060423185814351e+00 1.803196244970943329e+00 2.115118834748919596e+00 1.000903367605423977e+00 1.164012375999999875e+02 4.759117401549791460e+00 2.677003538371757418e+00 8.379682727852021396e-01 7.756129295467565354e-01 9.681676144352928670e-01 2.000000000000000000e+00 2.445857661802886085e+01
3.000000000000000000e+00 6.400000000000000000e+01 5.332137321000000156e+02 2.907400906999999961e+02 1.519650124000000062e+02 1.330879613762684777e+01 7.256776289320360895e+00 3.773748677524623840e+00 8.965284090062436206e+00 4.343456168323175604e+00 3.816142395207795968e+00 3.440615267698817981e+00 2.780811813616653527e+00 9.929554903217153727e-01 1.781584476000000166e+02 5.009224644667683357e+00 2.113266646969178986e+00 3.341220168849436400e-01 6.127756484186858144e-01 1.172364906805350993e+00 3.000000000000000000e+00 3.556607264352768993e+01
3.000000000000000000e+00 2.560000000000000000e+02 1.190481379800000013e+03 3.135801099999999906e+02 1.861948446000000104e+02 3.707244929890178753e+01 9.765102296264286608e+00 5.773107928891802132e+00 2.762142559120237095e+01 9.451060960526904253e+00 5.093281080033975172e+00 4.671914348299035957e+00 4.780208317811322161e+00 9.928996110804810815e-01 2.027101706999999919e+02 4.014446479979062232e+00 1.270195956555875361e+00 1.702758011503339441e-01 6.464382281771633432e-01 1.088699158859524951e+00 4.000000000000000000e+00 5.049517329747965988e+01
3.000000000000000000e+00 1.024000000000000000e+03 1.928525016300000061e+03 2.199824868999999978e+02 1.234212164000000058e+02 4.905336840066160420e+01 5.595374688938890451e+00 3.122494747351324040e+00 3.480365897271603615e+01 1.424970942794558049e+01 3.024817833673575596e+00 2.570594108092804309e+00 2.129166728754712246e+00 9.933466450103564105e-01 3.303836391999999478e+02 4.914010251403466256e+00 1.166117667081095988e+00 1.713141579225466171e-01 1.501863370379053597e+00 2.676878812547499376e+00 5.000000000000000000e+00 6.723299755136667955e+01
3.000000000000000000e+00 4.096000000000000000e+03 1.676684145899999976e+03 8.047083916999999929e+02 1.024185051999999985e+02 5.384527410630467159e+01 2.584249132009119165e+01 3.274076502406532363e+00 3.757064998733403627e+01 1.627462411897063177e+01 1.349690429003561576e+01 1.234549389798685759e+01 2.220845937206633813e+00 1.053230565199898772e+00 3.163924430000000143e+02 3.893292078609586593e+00 6.929223450455050948e-01 1.887012791131086331e-01 3.931765174358377579e-01 3.089211684764952448e+00 6.000000000000000000e+00 8.126604339250944520e+01


==> results/cell_cache/post/all2_8_5_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
5.000000000000000000e+00 3.600000000000000000e+01 1.738837374000000011e+02 1.730451936000000046e+02 1.382231844000000081e+02 3.849311212663090398e+00 3.830725544738061927e+00 3.051799788065435060e+00 2.702621034505596320e+00 1.146665342075634308e+00 2.096132194185045261e+00 1.734576793165110375e+00 2.055343069077422147e+00 9.964567189880124687e-01 1.656552602999999806e+02 5.647036823487244561e+00 3.921553349643919884e+00 9.526782824947491735e-01 9.572947786282808291e-01 1.198462190109982783e+00 2.000000000000000000e+00 2.933489996222514407e+01
5.000000000000000000e+00 2.160000000000000000e+02 9.755600979000000734e+02 2.680035445000000323e+02 1.396978067999999951e+02 2.271318633770729178e+01 6.239624357593205772e+00 3.229672571216643640e+00 1.497381805979902047e+01 7.739346202073361880e+00 3.283515532557441219e+00 2.956130900870670875e+00 2.242220475778394118e+00 9.874300196033413135e-01 2.345850793000000181e+02 5.368805309734512754e+00 3.106947517207472753e+00 2.404619457119762105e-01 8.753058835011041650e-01 1.679232370740411762e+00 3.000000000000000000e+00 4.369409314855565185e+01
5.000000000000000000e+00 1.296000000000000000e+03 1.647703559300000052e+03 3.193895195999999714e+02 1.826866549000000077e+02 4.388274857243774818e+01 8.506195914522869828e+00 4.844057220227233174e+00 3.203480602813915823e+01 1.184792782716194814e+01 4.568699593807028947e+00 3.937511037852475138e+00 3.851224465767939531e+00 9.928327544592925324e-01 2.753224246000000335e+02 4.693405783753913596e+00 2.263409425035645572e+00 1.670946348607550980e-01 8.620271101719645390e-01 1.507074639637512092e+00 4.000000000000000000e+00 5.866154287213360874e+01
5.000000000000000000e+00 7.776000000000000000e+03 6.812022143000000369e+02 5.067246478999999795e+02 1.736136592999999948e+02 4.849374421123686574e+01 3.607300120877223293e+01 1.233136057518720285e+01 3.469914130076450931e+01 1.379464215632407686e+01 1.873159369554638332e+01 1.734130939859656806e+01 7.733041867474606867e+00 4.598299084786737545e+00 1.298159280000000138e+02 1.755967127819030749e+00 7.056838058686305537e-01 1.905688579321460352e-01 2.561863302643581641e-01 7.477287704401263113e-01 5.000000000000000000e+00 7.392844999395614991e+01
5.000000000000000000e+00 4.665600000000000000e+04 2.779158555999999862e+02 2.664911379999999781e+02 1.980425021000000072e+02 5.374871796213540165e+01 5.153919111259955343e+01 3.827878567466588322e+01 3.790959801571935373e+01 1.583910686439702431e+01 2.704143598706449936e+01 2.449775512553505408e+01 2.410362005630501159e+01 1.417517870037990235e+01 5.936953239999999710e+01 6.463327090476331804e-01 2.164555165224037181e-01 2.136241283241127609e-01 2.227823891089391606e-01 2.997817729550892873e-01 6.000000000000000000e+00 9.185599238429476543e+01


==> results/cell_cache/post/all3_8_3_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
3.000000000000000000e+00 1.600000000000000000e+01 1.475590615000000128e+02 1.175475776999999908e+02 9.147840859999999452e+01 5.038826180897034490e+00 4.013978915213828103e+00 3.117046639845030498e+00 3.758856727760393479e+00 1.279978766204738383e+00 2.191988898822827991e+00 1.822017955595291117e+00 2.118387721651020961e+00 9.986589181940097593e-01 2.721729060000000118e+02 3.660545454545454103e+00 2.059056818181817849e+00 1.844501471026230410e+00 2.315427602384358075e+00 2.975269357713772322e+00 2.000000000000000000e+00 7.435310102816274025e+01
3.000000000000000000e+00 6.400000000000000000e+01 5.153824618999999529e+02 2.564450909999999908e+02 1.318369915000000105e+02 1.793874517575883942e+01 8.925982357060901151e+00 4.571257208422119689e+00 1.242236510751165923e+01 5.516380068247180191e+00 4.704510572352441855e+00 4.221546290363439091e+00 3.572788299631942444e+00 9.984689087901772453e-01 4.550387848000000304e+02 3.591197128141096151e+00 1.515036288434524980e+00 8.829147641587608009e-01 1.774410198399937633e+00 3.451525854941858373e+00 3.000000000000000000e+00 1.267094978535864556e+02
3.000000000000000000e+00 2.560000000000000000e+02 1.415910743700000012e+03 2.659868920999999773e+02 1.525519719000000123e+02 6.905286548749050723e+01 1.297214233560327123e+01 7.341209822825551790e+00 4.939967068500499181e+01 1.965315754965801887e+01 6.763772370322908678e+00 6.208314086039129265e+00 6.341567449969452319e+00 9.996609992698447522e-01 4.664036100999999803e+02 2.563777020788895467e+00 8.111950729839865204e-01 3.294018441312290268e-01 1.753483438291581820e+00 3.057342388243491360e+00 4.000000000000000000e+00 1.819205049105571845e+02
3.000000000000000000e+00 1.024000000000000000e+03 2.408965967600000113e+03 1.374752716000000134e+02 6.956461190000000272e+01 1.172074535457241353e+02 6.688838307827563945e+00 3.373336661252588353e+00 7.619937340744162668e+01 4.100813601752373927e+01 3.636397502570444917e+00 3.052422178843374301e+00 2.373116869570400578e+00 1.000219791682188664e+00 5.950931434999999965e+02 2.569318752841520670e+00 6.097113837309467987e-01 2.470326071450806849e-01 4.328728625694163945e+00 8.554538395980038956e+00 5.000000000000000000e+00 2.316151481173212687e+02
3.000000000000000000e+00 4.096000000000000000e+03 2.284361172300000362e+03 4.165298301000000265e+02 5.138534729999999939e+01 1.610112652550328391e+02 2.935876708042140493e+01 3.613431134423103153e+00 1.006893635726951572e+02 6.032190168233769612e+01 1.547100612436483935e+01 1.388772370322907435e+01 2.464870583677301052e+00 1.148560550745801434e+00 5.403342635000000200e+02 1.773610835811034292e+00 3.156646238540634641e-01 2.365362667042561207e-01 1.297228252224521761e+00 1.051533738490466519e+01 6.000000000000000000e+00 3.046520987524959310e+02


==> results/cell_cache/post/all3_8_5_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
5.000000000000000000e+00 3.600000000000000000e+01 2.493847202000000038e+02 1.425345240000000047e+02 1.113647485000000046e+02 6.885472547850850944e+00 3.935351678919134066e+00 3.068514471157030243e+00 5.067512749188688659e+00 1.817992913437976199e+00 2.159753957215710063e+00 1.775581164315517713e+00 2.069714881780250426e+00 9.987995893767799283e-01 3.874247793999999772e+02 4.527719122883737235e+00 3.144249390891484808e+00 1.553522521705802406e+00 2.718111854781231518e+00 3.478881644490940506e+00 2.000000000000000000e+00 8.556731742521306217e+01
5.000000000000000000e+00 2.160000000000000000e+02 1.265685570200000029e+03 2.285831951999999774e+02 1.134364510000000053e+02 3.920900075940871687e+01 7.081221411793793941e+00 3.496414884410928181e+00 2.657502251735160570e+01 1.263400031789202060e+01 3.737306394927855990e+00 3.343915016865937506e+00 2.500971336735955397e+00 9.954656235098809924e-01 5.563123332000000119e+02 4.034473852182819620e+00 2.334764960753946905e+00 4.395343885544125695e-01 2.433741171188248398e+00 4.904176111786148873e+00 3.000000000000000000e+00 1.378896861356560066e+02
5.000000000000000000e+00 1.296000000000000000e+03 2.254944796100000076e+03 2.644015368999999964e+02 1.348236717000000056e+02 9.408151821981513763e+01 1.103146523812326940e+01 5.610584564667098206e+00 6.269216165302879062e+01 3.138929769823982951e+01 5.927076587979042799e+00 5.104476952964031256e+00 4.608686054041325697e+00 1.001898510625772731e+00 5.706075177999999823e+02 2.996207778463709559e+00 1.444930448718995564e+00 2.530472226135576652e-01 2.158109686086321588e+00 4.232250246601168442e+00 4.000000000000000000e+00 1.904432402523753467e+02
5.000000000000000000e+00 7.776000000000000000e+03 1.261569083999999975e+03 6.414891609999999673e+02 1.458347003000000086e+02 1.213578868463603442e+02 6.170870551482708066e+01 1.400537275709957363e+01 7.822129950864193404e+01 4.313668545234769169e+01 3.197371312852231284e+01 2.973497276337891293e+01 8.491938902058052463e+00 5.513433855041522058e+00 3.230565375999999560e+02 1.299473435926204345e+00 5.222292293299111154e-01 2.560751858120201008e-01 5.036040470214585563e-01 2.215224064886016642e+00 5.000000000000000000e+00 2.486057264954710320e+02
5.000000000000000000e+00 4.665600000000000000e+04 3.323599309999999605e+02 3.062064487000000099e+02 1.960786614000000156e+02 1.461959843434396475e+02 1.346918399598120573e+02 8.622532731211603618e+01 9.267846490355935885e+01 5.351750635786125088e+01 7.052147544243389632e+01 6.417036451737814673e+01 5.369187658946530917e+01 3.253345072265072702e+01 9.034474260000000356e+01 2.841716486851374457e-01 9.516851017458145823e-02 2.718280218923261327e-01 2.950451990268616043e-01 4.607576467267742726e-01 6.000000000000000000e+00 3.179231391239246705e+02


==> results/collocation/post/ecl_8_2_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
2.000000000000000000e+00 9.000000000000000000e+00 2.888308658999999921e+02 1.275780638000000096e+02 7.748343799999999248e+01 1.703711736890207717e+01 7.525431474098307483e+00 4.567631826430188724e+00 1.233825516245678600e+01 4.698944991191703835e+00 4.051965641018847819e+00 3.473449276130177399e+00 3.204266394691180242e+00 1.363381988688292301e+00 7.891419759999999428e+01 2.118990983405255601e+00 9.417737704023357859e-01 2.732194059457687674e-01 6.185561627876029478e-01 1.018465360300610412e+00 2.000000000000000000e+00 3.724140320464389475e+01
2.000000000000000000e+00 2.700000000000000000e+01 4.527495390999999927e+02 3.156836623999999460e+02 1.372697554000000082e+02 2.401634494816593701e+01 1.674562456952121892e+01 7.274716104763081503e+00 1.867313194285008038e+01 5.343080550306412491e+00 9.027029652261449044e+00 7.718594917259769872e+00 6.211654274764670802e+00 1.063061829998410479e+00 1.371885964000000229e+02 2.356448382593918645e+00 6.982069281759759605e-01 3.030121171911315803e-01 4.345761682977738460e-01 9.994087626967536053e-01 3.000000000000000000e+00 5.821837533694935729e+01
2.000000000000000000e+00 8.100000000000000000e+01 6.081101544999999078e+02 3.431880452999999989e+02 1.866027194000000122e+02 4.441911461706010300e+01 2.506794901983870005e+01 1.362397715900394601e+01 3.394202919879908364e+01 1.047711485253428876e+01 1.335733207747100515e+01 1.171070524518749600e+01 1.236804615294048304e+01 1.255916288926826274e+00 1.402949308999999971e+02 1.711349726730079679e+00 3.380443904652009057e-01 2.307064433340259568e-01 4.087990034074768242e-01 7.518375474435877726e-01 4.000000000000000000e+00 8.197911198902937713e+01
2.000000000000000000e+00 2.430000000000000000e+02 1.036014780400000063e+03 3.400384563000000071e+02 1.715680605999999955e+02 5.939013908729847202e+01 1.949282585830678016e+01 9.827691088051993873e+00 4.239387921696676642e+01 1.699629911618342248e+01 1.097486695656269085e+01 8.518037393447512429e+00 8.411386791416147091e+00 1.416343542487559226e+00 2.283523207000000070e+02 2.180747587564456413e+00 2.871766370455251516e-01 2.204141533693509125e-01 6.715485159670747661e-01 1.330972209520913774e+00 5.000000000000000000e+00 1.047128617737152894e+02
2.000000000000000000e+00 7.290000000000000000e+02 1.725434876900000063e+03 3.405039560000000165e+02 1.625421742000000052e+02 9.141568377097048881e+01 1.804024813973689589e+01 8.606843465793136971e+00 6.186170212765957643e+01 2.955394239725382022e+01 1.063218856945505664e+01 7.408059570281838369e+00 6.827283335600883518e+00 1.779560130192253453e+00 2.978565684000000147e+02 2.359332496553427028e+00 2.071293275437851023e-01 1.726269547391690307e-01 8.747521523655953368e-01 1.832487905775779691e+00 6.000000000000000000e+00 1.262461178469403791e+02


==> results/collocation/post/ecl_8_3_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
3.000000000000000000e+00 1.600000000000000000e+01 2.011758832000000154e+02 1.064974969000000016e+02 7.875835210000001041e+01 8.732304906942438549e+00 4.622666110357775970e+00 3.414705926179796958e+00 7.036854222235467304e+00 1.695432058293224298e+00 2.573313564499545514e+00 2.049315293030741447e+00 2.413834210016540194e+00 1.000890342577001491e+00 1.116387752999999918e+02 2.879982833999410019e+00 1.619990344124668136e+00 5.549312050938717267e-01 1.048276049199800442e+00 1.417484905705638676e+00 2.000000000000000000e+00 3.876369469361318210e+01
3.000000000000000000e+00 6.400000000000000000e+01 5.828062145000000100e+02 2.973820096999999691e+02 1.633914102000000241e+02 2.509266640838039564e+01 1.280379680817774002e+01 7.028137060602899666e+00 1.798668956473796499e+01 7.105995470056177155e+00 6.924574200181792705e+00 5.879110849513478954e+00 5.956391840140666361e+00 1.071745220462233084e+00 1.608191308999999762e+02 2.902821508709639620e+00 1.224627823986879083e+00 2.759392863337423729e-01 5.407829850307181996e-01 9.842569490228928464e-01 3.000000000000000000e+00 5.540097123349730879e+01
3.000000000000000000e+00 2.560000000000000000e+02 9.939480337999999620e+02 3.327410287000000153e+02 1.839622009999999932e+02 5.512811247373675627e+01 1.845506936476478899e+01 1.019591261976783869e+01 4.144656454424890768e+01 1.368160380872907922e+01 9.646452040709890596e+00 8.808580071227405384e+00 8.966513433369593500e+00 1.229399186398247634e+00 1.777789089000000047e+02 2.253571103757546545e+00 7.130439820482862290e-01 1.788613718770857564e-01 5.342861071103012227e-01 9.663882467898935458e-01 4.000000000000000000e+00 7.888764131008602476e+01
3.000000000000000000e+00 1.024000000000000000e+03 1.707435514999999896e+03 3.404894042999999897e+02 1.500609006999999906e+02 7.826381334843314619e+01 1.560699757111564523e+01 6.872364362455110509e+00 5.550781191792457037e+01 2.275607593616355828e+01 8.779038579028147993e+00 6.827903112846264833e+00 5.650322609486059910e+00 1.222041752969050377e+00 2.628741417999999612e+02 2.726991974535233787e+00 6.471279783320916801e-01 1.539584596259261917e-01 7.720479359421875687e-01 1.751783046574769687e+00 5.000000000000000000e+00 9.639710870245669128e+01
3.000000000000000000e+00 4.096000000000000000e+03 1.823762116699999979e+03 6.307428186999999298e+02 1.563705869000000064e+02 1.334561869495894655e+02 4.615548957665886576e+01 1.143622688462054171e+01 8.486495850035018407e+01 4.859115394358431672e+01 2.446124960884531419e+01 2.169427722064104813e+01 8.557477387533714008e+00 2.878749497086828590e+00 2.074333417999999938e+02 1.708088044244831405e+00 3.040029746715043890e-01 1.137392535465861915e-01 3.288715077684641330e-01 1.326549614683322442e+00 6.000000000000000000e+00 1.214418322866424944e+02


==> results/collocation/post/ecl_8_4_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
4.000000000000000000e+00 2.500000000000000000e+01 2.765066166000000294e+02 1.198672115000000105e+02 9.279014999999999702e+01 9.822760304411680465e+00 4.258211104541379299e+00 3.291284403669724412e+00 7.567662934635412064e+00 2.255002002708424325e+00 2.474465467584733513e+00 1.783745636956646452e+00 2.290359343111636470e+00 1.000925060558088164e+00 1.376551838000000032e+02 3.518921639912746979e+00 2.252109849544158049e+00 4.978368528487502331e-01 1.148397314640125622e+00 1.483510736861617385e+00 2.000000000000000000e+00 3.911857037072676491e+01
4.000000000000000000e+00 1.250000000000000000e+02 8.191202230999999756e+02 3.083226272999999651e+02 1.648870579000000021e+02 2.889614105224609375e+01 1.087671279907226562e+01 5.809898376464843750e+00 2.031789779663085938e+01 8.578147888183595526e+00 5.831184387207030362e+00 5.045490264892577237e+00 4.755268096923828125e+00 1.054592132568359153e+00 1.806066265999999985e+02 3.542725859855395232e+00 1.813875640245962373e+00 2.204885455232511726e-01 5.857715607238535016e-01 1.095335370163093680e+00 3.000000000000000000e+00 5.097956594569015465e+01
4.000000000000000000e+00 6.250000000000000000e+02 1.246660324899999978e+03 3.519501441999999543e+02 1.879131130999999755e+02 6.084863281250000000e+01 1.717842102050781250e+01 9.165283203125000000e+00 4.464025878906249289e+01 1.620846557617187145e+01 9.086395263671875000e+00 8.092010498046873224e+00 7.961074829101562500e+00 1.204208374023437500e+00 1.929669114999999806e+02 2.560883638234547011e+00 1.048937938220870558e+00 1.547870800456240536e-01 5.482791090727445749e-01 1.026894335986603402e+00 4.000000000000000000e+00 7.535169057233299839e+01
4.000000000000000000e+00 3.125000000000000000e+03 1.527431841900000109e+03 4.977450033000000076e+02 1.623543645999999967e+02 1.029442138671875000e+02 3.354655761718750284e+01 1.093334960937500000e+01 6.738413085937500568e+01 3.556018066406250000e+01 1.799877929687500000e+01 1.554753417968749929e+01 7.878515625000001243e+00 3.054809570312499556e+00 1.756745994999999994e+02 1.854498532308087144e+00 6.076820790667138983e-01 1.150130530744175178e-01 3.529409604020027347e-01 1.082044205789093994e+00 5.000000000000000000e+00 9.472889648575643662e+01
4.000000000000000000e+00 1.562500000000000000e+04 5.883739176000000271e+02 3.975921397000000184e+02 1.982146175000000028e+02 1.178901953125000119e+02 7.966396484374999432e+01 3.970634765625000284e+01 7.612726562499999261e+01 4.176285156249999631e+01 4.243669921875000739e+01 3.722718749999999943e+01 2.755693359374999929e+01 1.214943359375000043e+01 7.291022190000001046e+01 6.238424797738570948e-01 1.635365630178380048e-01 1.239181746828676850e-01 1.833794349028474990e-01 3.678347380207718786e-01 6.000000000000000000e+00 1.168728072612656348e+02


==> results/collocation/post/ecl_8_5_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
5.000000000000000000e+00 3.600000000000000000e+01 3.138053807000000006e+02 1.395564968999999849e+02 1.068455957000000041e+02 9.515096626356013942e+00 4.231525755990304560e+00 3.235641813581997095e+00 7.219525279150164288e+00 2.295538233307283793e+00 2.406271110110335787e+00 1.825304316727816900e+00 2.232075446706491384e+00 1.003549809926222114e+00 1.601390207000000032e+02 4.123031413195589856e+00 2.863216259163603894e+00 5.103131767300509436e-01 1.147485242587799492e+00 1.498789160665421560e+00 2.000000000000000000e+00 3.884011656750461583e+01
5.000000000000000000e+00 2.160000000000000000e+02 1.007497323199999983e+03 2.953562368000000333e+02 1.503599791999999979e+02 3.214824364657470568e+01 9.424527135616269646e+00 4.790257492538367856e+00 2.238478621761474940e+01 9.763369125620332767e+00 5.068766225738657205e+00 4.355694682372886817e+00 3.764040231001536174e+00 1.026217261536831238e+00 2.129568371999999954e+02 3.917642988929889825e+00 2.267154507482574743e+00 2.113721121596723040e-01 7.210168964341300279e-01 1.416313292493458942e+00 3.000000000000000000e+00 5.435840830870847640e+01
5.000000000000000000e+00 1.296000000000000000e+03 1.371377977900000133e+03 4.620056040999999709e+02 1.795564841000000058e+02 6.215611938541237436e+01 2.093992464826043687e+01 8.132439512568435447e+00 4.553237770059457290e+01 1.662374168481780146e+01 1.103804379819862369e+01 9.901866132925176700e+00 6.980573379643256082e+00 1.151866132925178032e+00 2.140445545999999979e+02 2.757723137281428372e+00 1.329920494445133494e+00 1.560799123577642777e-01 4.632942819318498495e-01 1.192073656781966307e+00 4.000000000000000000e+00 7.761640452819558789e+01
5.000000000000000000e+00 7.776000000000000000e+03 7.565329991999999493e+02 4.356310167999999976e+02 1.874097444999999880e+02 9.456737335363652619e+01 5.445436492362757974e+01 2.341809783205915352e+01 6.276944239493885647e+01 3.179791133577181128e+01 2.829357074457229970e+01 2.616079417905527293e+01 1.601171881132164287e+01 7.406359397811651313e+00 9.720077499999999304e+01 1.000015698587127355e+00 4.018838809265397050e-01 1.284818707218131906e-01 2.231263873587432667e-01 5.186537939066450109e-01 5.000000000000000000e+00 9.719924910911916527e+01
5.000000000000000000e+00 4.665600000000000000e+04 3.972955459000000360e+02 3.251017763000000400e+02 1.976091046999999890e+02 1.081769944846207636e+02 8.851983495724795148e+01 5.379945003192013075e+01 7.078540517629328122e+01 3.739153698025138794e+01 4.623826542893323932e+01 4.228158261033374998e+01 3.624322351414427601e+01 1.755622651777584764e+01 5.504629719999999793e+01 4.590841435253537051e-01 1.537463507926880024e-01 1.385525152951381234e-01 1.693201982052658372e-01 2.785615434246739852e-01 6.000000000000000000e+00 1.199045926032075329e+02


==> results/fcl/post/fcl_8_2_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
2.000000000000000000e+00 9.000000000000000000e+00 2.744343245000000024e+02 2.138464392999999859e+02 1.613428485999999964e+02 2.297659178510404132e+01 1.790150602010675840e+01 1.349863239598924380e+01 1.505907519504086167e+01 7.917433805316766993e+00 9.569188179662768690e+00 8.332400625190405918e+00 8.870650489423420382e+00 4.627981906565823422e+00 9.251625800000000766e+01 1.492982210393612563e+00 6.635476490638279046e-01 3.371162050102811114e-01 4.326294059552293070e-01 5.734140608200467559e-01 2.000000000000000000e+00 6.196742155126472085e+01
2.000000000000000000e+00 2.700000000000000000e+01 2.366755062999999950e+02 2.966909525000000372e+02 1.610879163999999832e+02 1.927920191441640085e+01 2.416802800981933075e+01 1.310527524150963430e+01 1.408508909806968745e+01 5.194068664676898095e+00 1.292701287462691617e+01 1.124101513519241280e+01 9.014998322236547068e+00 4.090254843438178689e+00 1.706176204999999868e+02 1.534481317961631008e+00 4.546611312478907041e-01 7.208925974947834048e-01 5.750684982549306712e-01 1.059158404385445396e+00 3.000000000000000000e+00 1.111891155029794902e+02
2.000000000000000000e+00 8.100000000000000000e+01 4.086999798999999598e+02 3.080135468000000287e+02 1.898169675000000041e+02 4.497206687466886166e+01 3.389246188261611081e+01 2.088542709130511454e+01 3.192950491552363701e+01 1.304256195914522820e+01 1.799121386942956491e+01 1.590118914464001776e+01 1.650646082298228379e+01 4.378966268322835198e+00 1.847852646000000050e+02 1.135890113258013701e+00 2.243733557052866590e-01 4.521293704130177615e-01 5.999257711868924980e-01 9.734918170579244245e-01 4.000000000000000000e+00 1.626788211669438624e+02
2.000000000000000000e+00 2.430000000000000000e+02 6.068887225999999373e+02 3.107115795999999932e+02 1.832864955000000009e+02 6.181837804744039033e+01 3.164932654118459965e+01 1.865565297248080867e+01 4.204090202665578602e+01 1.977737790615531921e+01 1.712316133184722133e+01 1.452620445518908809e+01 1.348108742405927707e+01 5.174565548421531602e+00 2.760743334000000004e+02 1.227148057327013486e+00 1.615997441747507590e-01 4.549010767859669735e-01 8.885228344415394552e-01 1.506244814419510858e+00 5.000000000000000000e+00 2.249723101883467677e+02
2.000000000000000000e+00 7.290000000000000000e+02 1.312186407799999870e+03 2.851655883999999901e+02 1.700304114999999854e+02 1.356173928059361060e+02 2.947244141871879464e+01 1.756217883643289923e+01 8.266306736716518344e+01 5.295433852078993908e+01 1.666651840378436589e+01 1.280592301493443230e+01 1.199871011292398926e+01 5.563455641489885473e+00 3.762978396999999973e+02 1.209448918563992281e+00 1.061793289274286789e-01 2.867716335599738708e-01 1.319576607441741434e+00 2.213120796334719476e+00 6.000000000000000000e+00 3.111316517168724545e+02


==> results/fcl/post/fcl_8_3_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
3.000000000000000000e+00 1.600000000000000000e+01 1.834084129999999959e+02 1.978338519000000133e+02 1.611785959999999989e+02 1.308399395014081712e+01 1.411306605671370207e+01 1.148376149249728151e+01 9.085051930441521151e+00 3.998997898940530149e+00 7.694422506668255224e+00 6.418699429286682800e+00 7.547795377669165084e+00 3.935947488414370810e+00 1.467328508999999883e+02 1.752231336626123293e+00 9.856301268521943104e-01 8.000333708792299880e-01 7.416973864218633361e-01 9.103742962247914905e-01 2.000000000000000000e+00 8.374056999946728297e+01
3.000000000000000000e+00 6.400000000000000000e+01 3.065146277000000055e+02 2.819464990000000171e+02 1.770512662000000148e+02 2.241798790028163424e+01 2.062089287576927177e+01 1.293857753803513866e+01 1.531640689028297153e+01 7.101599636412403882e+00 1.095754667779284475e+01 9.663327571562682294e+00 9.344983534250250301e+00 3.593594003784887470e+00 2.232790143000000000e+02 1.709057724957555369e+00 7.210087277164687336e-01 7.284448901359887873e-01 7.919197971669086344e-01 1.261098093745234072e+00 3.000000000000000000e+00 1.306445130784246658e+02
3.000000000000000000e+00 2.560000000000000000e+02 6.303456829000000425e+02 2.753230073999999945e+02 1.796109371000000010e+02 5.619605790579505822e+01 2.454419302925092694e+01 1.604635741852806774e+01 4.074833479861121788e+01 1.544770448077009029e+01 1.289564365435336413e+01 1.164866113338002407e+01 1.206693588043332532e+01 3.979402911680996802e+00 2.829659047000000101e+02 1.401595990009833592e+00 4.434737312140489274e-01 4.489059136538745554e-01 1.027759747985376615e+00 1.575438051094049996e+00 4.000000000000000000e+00 2.018883520764173625e+02
3.000000000000000000e+00 1.024000000000000000e+03 1.373328730100000030e+03 2.576387978000000203e+02 1.620167658999999958e+02 1.196143028505863697e+02 2.243979943077679451e+01 1.410440477432237039e+01 7.526408529407380854e+01 4.435029206216751874e+01 1.231388487386192665e+01 1.012589593050112668e+01 9.661222786809521068e+00 4.443181987512852871e+00 4.070560263999999506e+02 1.435166852305636009e+00 3.405718213967475760e-01 2.964010127206468947e-01 1.579948477775422910e+00 2.512431501386980681e+00 5.000000000000000000e+00 2.836297575756107676e+02
3.000000000000000000e+00 4.096000000000000000e+03 2.234865731299999879e+03 4.111803351999999450e+02 1.422376315999999861e+02 2.599389798685720621e+02 4.782452800667570614e+01 1.654139161662370228e+01 1.571420562070661049e+02 1.027968677822646839e+02 2.561012680862477353e+01 2.221440119805093261e+01 1.112190615267698846e+01 5.419504090360458548e+00 4.118680294000000117e+02 1.074682556098992992e+00 1.912704061025795599e-01 1.842920689290896696e-01 1.001672488057254728e+00 2.895633347989464479e+00 6.000000000000000000e+00 3.832462219309171019e+02


==> results/fcl/post/fcl_8_4_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
4.000000000000000000e+00 2.500000000000000000e+01 1.871417139000000134e+02 2.106395989000000100e+02 1.623762354000000130e+02 1.241872341642983812e+01 1.397799881744835737e+01 1.075328062713383659e+01 8.429256709073223774e+00 3.989490549123576812e+00 7.497258196799481134e+00 6.480835987716721647e+00 7.220431440614926366e+00 3.532849186518910667e+00 1.584335240000000056e+02 1.883718945784710552e+00 1.205580125302214922e+00 8.465965214183068799e-01 7.521545085889356219e-01 9.757186672650252079e-01 2.000000000000000000e+00 8.410677418440494080e+01
4.000000000000000000e+00 1.250000000000000000e+02 4.522966559000000188e+02 2.806021329999999807e+02 1.769929808999999921e+02 3.030170440673828836e+01 1.879890441894531250e+01 1.184703826904297053e+01 2.014078140258788707e+01 1.016101837158203125e+01 9.949855804443359375e+00 8.849029541015623224e+00 8.277587890625000000e+00 3.569431304931639737e+00 2.427450704999999971e+02 1.865760395722495968e+00 9.552693226099180368e-01 5.366943737777035706e-01 8.650863338234140443e-01 1.371495464202332260e+00 3.000000000000000000e+00 1.301051684109735618e+02
4.000000000000000000e+00 6.250000000000000000e+02 1.120725161899999875e+03 2.837036722999999938e+02 1.840040146000000050e+02 9.237112426757811079e+01 2.338192749023437855e+01 1.520486450195312500e+01 6.026483154296875000e+01 3.210633850097656250e+01 1.227485656738281250e+01 1.110697937011718750e+01 1.123887634277343750e+01 3.965972900390625000e+00 2.906076636999999891e+02 1.515931670194187175e+00 6.209256121115389604e-01 2.593032382777271105e-01 1.024335220422171400e+00 1.579355017507318992e+00 4.000000000000000000e+00 1.917023500556419151e+02
4.000000000000000000e+00 3.125000000000000000e+03 2.051812348299999940e+03 3.648225860000000011e+02 1.558375309000000186e+02 1.862056152343749886e+02 3.310847167968749716e+01 1.413088378906249964e+01 1.156744873046875171e+02 7.053115234374999432e+01 1.791008300781249929e+01 1.519833984375000213e+01 9.548266601562499289e+00 4.582592773437499822e+00 3.598693758000000003e+02 1.377231079604359865e+00 4.512910801647566639e-01 1.753909786624320843e-01 9.864229617625701607e-01 2.309259994827086437e+00 5.000000000000000000e+00 2.612991974472289485e+02
4.000000000000000000e+00 1.562500000000000000e+04 1.054006921700000021e+03 3.953815872000000127e+02 1.832531302999999809e+02 2.431820507812500125e+02 9.122257812499999829e+01 4.230367187499999915e+01 1.479690429687499886e+02 9.521304687500000341e+01 4.872556640624999602e+01 4.249699218749999829e+01 2.800031249999999972e+01 1.430335937499999943e+01 2.063219863999999859e+02 5.417740985422185851e-01 1.420228292882513288e-01 1.957501247403810041e-01 5.218300322509302758e-01 1.125885195315542209e+00 6.000000000000000000e+00 3.808265972019739252e+02


==> results/fcl/post/fcl_8_5_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
5.000000000000000000e+00 3.600000000000000000e+01 1.780501791000000082e+02 2.114052094999999838e+02 1.641848027000000059e+02 1.162364067446388560e+01 1.380121064413155452e+01 1.070701484827211658e+01 7.838639283680144842e+00 3.784984833834456275e+00 7.355259149370174221e+00 6.445934937812097587e+00 7.213763460799766492e+00 3.493251387472349645e+00 1.963184757000000218e+02 1.914750079256050119e+00 1.329687555038923774e+00 1.102601955765176722e+00 9.286359412065482433e-01 1.195716488198453664e+00 2.000000000000000000e+00 1.025295561164185187e+02
5.000000000000000000e+00 2.160000000000000000e+02 5.601332026999999698e+02 2.510763089000000150e+02 1.654984488000000056e+02 3.516327287498013732e+01 1.576172668350316997e+01 1.037650336435724086e+01 2.356308390583331658e+01 1.160023312081662894e+01 8.390340497677623688e+00 7.371386185825548054e+00 6.971460360630838515e+00 3.405020927891492910e+00 3.266622765999999842e+02 1.991196811628179519e+00 1.152312969692233624e+00 5.831867759764921555e-01 1.301047789140889366e+00 1.973808691069737442e+00 3.000000000000000000e+00 1.640532340612236339e+02
5.000000000000000000e+00 1.296000000000000000e+03 1.293154798399999891e+03 2.903021750999999995e+02 1.836661856000000057e+02 9.908278389356566151e+01 2.224199387767115965e+01 1.411486725142756349e+01 6.372442161653028592e+01 3.535834755989874623e+01 1.174542297050685846e+01 1.049662977571083999e+01 1.022225819744510567e+01 3.892609053982457823e+00 3.553565904999999816e+02 1.630686772529098771e+00 7.864037290360237353e-01 2.747981842078590087e-01 1.224092070194068516e+00 1.934795941556266552e+00 4.000000000000000000e+00 2.179183620584981611e+02
5.000000000000000000e+00 7.776000000000000000e+03 1.250689724200000001e+03 4.066293810999999891e+02 1.697570954999999913e+02 1.768659636426429529e+02 5.750429742076262585e+01 2.406445738685421176e+01 1.090607682767931692e+02 6.780517574292397853e+01 3.005567024065556581e+01 2.744862718010706359e+01 1.565648498453713344e+01 8.407972402317074767e+00 2.749919555999999830e+02 8.835958225207054539e-01 3.550973437985088244e-01 2.198722435141919618e-01 6.762717314132615787e-01 1.619914353447452715e+00 5.000000000000000000e+00 3.112191667175475231e+02
5.000000000000000000e+00 4.665600000000000000e+04 5.325531985999999733e+02 3.302110542000000351e+02 1.885278679000000182e+02 2.246295433852079100e+02 1.392858787453820355e+02 7.963074693095833823e+01 1.347833356008832766e+02 8.984619470230558136e+01 7.285942847275276790e+01 6.642642410859122037e+01 4.865871367123315849e+01 3.097203325972517263e+01 1.362465171999999995e+02 2.962984401598278694e-01 9.922974810308021754e-02 2.558364451817602969e-01 4.126043494518482069e-01 7.226863525145715839e-01 6.000000000000000000e+00 4.598286684415435275e+02


==> results/full/post/ecl_8_2_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
2.000000000000000000e+00 9.000000000000000000e+00 3.178301910000000134e+02 3.532486926999999923e+02 1.979875255999999979e+02 2.047530465593748161e+01 2.275704516855421033e+01 1.275134114842042621e+01 1.782692562421352278e+01 2.648379031723955279e+00 1.199466852109411086e+01 1.076236009007218897e+01 1.174384065169878788e+01 1.007492218027683961e+00 1.243335896999999903e+02 1.940272694903502293e+00 8.623434199571120562e-01 3.911950255852188474e-01 3.519718325060909314e-01 6.279869871761254441e-01 2.000000000000000000e+00 6.408047179480800537e+01
2.000000000000000000e+00 2.700000000000000000e+01 3.882108491999999842e+02 3.870271781000000146e+02 2.082967731999999899e+02 3.746527593818984769e+01 3.735101545253863264e+01 2.009743929359823511e+01 3.099450331125827773e+01 6.470827814569536152e+00 1.972291390728477012e+01 1.762814569536423903e+01 1.901153421633554075e+01 1.085916114790286935e+00 1.491503228999999919e+02 1.295189262985844803e+00 3.837597816254355587e-01 3.841992649287350181e-01 3.853742872327755586e-01 7.160472080707200870e-01 3.000000000000000000e+00 1.151571644102102567e+02
2.000000000000000000e+00 8.100000000000000000e+01 5.485186887000000979e+02 3.878613954999999578e+02 2.054202188000000149e+02 7.770705539530230510e+01 5.494718755518925946e+01 2.909803084711838750e+01 6.443244098428209554e+01 1.327460705245187533e+01 2.882375493024077429e+01 2.612346205922175812e+01 2.783656619768058249e+01 1.261457290869488546e+00 1.577971186999999986e+02 8.823498857261583561e-01 1.742913354520806701e-01 2.876786551684906712e-01 4.068389391952260126e-01 7.681674161472560325e-01 4.000000000000000000e+00 1.788373538124683364e+02
2.000000000000000000e+00 2.430000000000000000e+02 8.273253745000000663e+02 4.253735287999999741e+02 2.163017469000000119e+02 1.320926903453689079e+02 6.791615973312401877e+01 3.453092621664050910e+01 1.043820741758241866e+02 2.771062598116169085e+01 3.587720761381475398e+01 3.203892268445839875e+01 3.318637166405024175e+01 1.344544740973312447e+00 1.972321375000000216e+02 7.828939114225799134e-01 1.030971405988582584e-01 2.383973024146620046e-01 4.636681037872801836e-01 9.118379316242128940e-01 5.000000000000000000e+00 2.519270294765911444e+02
2.000000000000000000e+00 7.290000000000000000e+02 1.082918489000000136e+03 4.869684080000000108e+02 2.170215327999999886e+02 2.111954081632653129e+02 9.497064364207221843e+01 4.232161826268968952e+01 1.582119832548403906e+02 5.298343799058085324e+01 5.068715986394558115e+01 4.428348377812663728e+01 4.054300104657248482e+01 1.778617216117216016e+00 2.153525598999999886e+02 6.409494056083073765e-01 5.626990666520119422e-02 1.988631296699561457e-01 4.422310695358290800e-01 9.923096437553131643e-01 6.000000000000000000e+00 3.359899518053454130e+02


==> results/full/post/ecl_8_3_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
3.000000000000000000e+00 1.600000000000000000e+01 3.445780965999999808e+02 3.525915037999999981e+02 1.974301174000000003e+02 1.923004209506779816e+01 1.967721837282073949e+01 1.101401616748621670e+01 1.618275033527045181e+01 3.047291759797347233e+00 1.042412643421248575e+01 9.253119877812547855e+00 1.000600692892266430e+01 1.008009238563552623e+00 1.578234727999999905e+02 2.239916558018253401e+00 1.259953063885267399e+00 4.580194572936183151e-01 4.476099710261934872e-01 7.993890439736931475e-01 2.000000000000000000e+00 7.045953217990982864e+01
3.000000000000000000e+00 6.400000000000000000e+01 4.837167919000000325e+02 3.788096555000000194e+02 2.048947748000000217e+02 3.829201125018626328e+01 2.998739010579645381e+01 1.621577447474296108e+01 2.999213977052600555e+01 8.299852853524065210e+00 1.582116115333035467e+01 1.416618238712561606e+01 1.516032446729250616e+01 1.055450007450454475e+00 1.958324237999999866e+02 1.579058823529411626e+00 6.661654411764704742e-01 4.048493396947958622e-01 5.169678780798658835e-01 9.557707071405511234e-01 3.000000000000000000e+00 1.240184474966473118e+02
3.000000000000000000e+00 2.560000000000000000e+02 8.348602977999998984e+02 3.900726644000000078e+02 2.052830562999999984e+02 9.204147109223661971e+01 4.300461928177618631e+01 2.262432945909700521e+01 7.132229734763821227e+01 2.071922030993890829e+01 2.249708500968559122e+01 2.050758083743108529e+01 2.137614550737595209e+01 1.248183951721055118e+00 2.201518305000000169e+02 1.133812372298806492e+00 3.587453209226692530e-01 2.636990057859235348e-01 5.643867171226469859e-01 1.072430596406704018e+00 4.000000000000000000e+00 1.941695432848750897e+02
3.000000000000000000e+00 1.024000000000000000e+03 1.241932663000000048e+03 4.850294519999999920e+02 2.086098953000000051e+02 1.588167374459841881e+02 6.202494039636418677e+01 2.667215206377588999e+01 1.152319326478915116e+02 4.358481411116078164e+01 3.287460885113991793e+01 2.915031291908805855e+01 2.518665251080316381e+01 1.485508866040828213e+00 2.659313824000000182e+02 9.774887610701373797e-01 2.319626649805111296e-01 2.141270540043764270e-01 5.482788340036720554e-01 1.274778370496598479e+00 5.000000000000000000e+00 2.720556931098246878e+02
3.000000000000000000e+00 4.096000000000000000e+03 1.089518691499999932e+03 5.260030740999999352e+02 2.060636115000000075e+02 2.603346930412755000e+02 1.256856280733124578e+02 4.922875689167038615e+01 1.766426110117717201e+02 8.369208202950379416e+01 6.577455856057220274e+01 5.991108813887647244e+01 4.154711481150350494e+01 7.681651393234988134e+00 1.867007126000000028e+02 5.231354869722816270e-01 9.310687744208820393e-02 1.713607247462261562e-01 3.549422461445648769e-01 9.060343611419233723e-01 6.000000000000000000e+00 3.568878756066731057e+02


==> results/full/post/ecl_8_4_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
4.000000000000000000e+00 2.500000000000000000e+01 4.227252144999999928e+02 3.390337223000000222e+02 1.929491419000000008e+02 2.053799113103185192e+01 1.647185533091741405e+01 9.369301926378028611e+00 1.670825386229258314e+01 3.829701506770933239e+00 8.783246709898911320e+00 7.688596700362387182e+00 8.363389280946023518e+00 1.005900724775891764e+00 1.784304701000000080e+02 2.572685963719631985e+00 1.646519016780564559e+00 4.220956403346978747e-01 5.262912163708383106e-01 9.247538928806192660e-01 2.000000000000000000e+00 6.935571329585141598e+01
4.000000000000000000e+00 1.250000000000000000e+02 7.042725603000000092e+02 3.753296081999999956e+02 2.065699601999999970e+02 4.751845387960631939e+01 2.532416838330663111e+01 1.393313687342641138e+01 3.618736171511405786e+01 1.133113031204699794e+01 1.340260929274433543e+01 1.192156862745097889e+01 1.285107194628824345e+01 1.082074464026855809e+00 2.186765893999999832e+02 1.852595870988259730e+00 9.485290859459890589e-01 3.104999423899889033e-01 5.826254700467832226e-01 1.058607888524925933e+00 3.000000000000000000e+00 1.180379341358176646e+02
4.000000000000000000e+00 6.250000000000000000e+02 1.191994055099999969e+03 4.182673457999999869e+02 2.059807663999999932e+02 1.153532409667969034e+02 4.047712707519531250e+01 1.992971038818359020e+01 8.267903900146485796e+01 3.267421722412109375e+01 2.137580108642577770e+01 1.910129547119140625e+01 1.871271514892578125e+01 1.216995239257812278e+00 2.368434737000000041e+02 1.291684870623248882e+00 5.290741230072827372e-01 1.986951803045112486e-01 5.662490177113893575e-01 1.149832956927963057e+00 4.000000000000000000e+00 1.833601051514376366e+02
4.000000000000000000e+00 3.125000000000000000e+03 1.244930030999999872e+03 4.953816833999999858e+02 2.038989016000000163e+02 1.860217285156250284e+02 7.402161865234373295e+01 3.046109619140624858e+01 1.268781494140625057e+02 5.914359130859374858e+01 3.945209960937499716e+01 3.456955566406249858e+01 2.604918212890624929e+01 4.411926269531249112e+00 2.178312711000000093e+02 8.365358104451244836e-01 2.741160543666583682e-01 1.749747099642421644e-01 4.397241125366970205e-01 1.068329791826598152e+00 5.000000000000000000e+00 2.603968274640759546e+02
4.000000000000000000e+00 1.562500000000000000e+04 6.520463192999999364e+02 4.685659088999999540e+02 2.063501198999999815e+02 2.345556347656250296e+02 1.685536425781249932e+02 7.422311523437500114e+01 1.607631738281249909e+02 7.379244140624999204e+01 8.835102539062499716e+01 8.020257812500000227e+01 5.820024414062500284e+01 1.602288085937500028e+01 1.150321695999999889e+02 3.474896923833924456e-01 9.109233792015203335e-02 1.764171749692445557e-01 2.454983758209132449e-01 5.574611231422890167e-01 6.000000000000000000e+00 3.310376454939062114e+02


==> results/full/post/ecl_8_5_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da1_r da1_w da2_r da2_w da3_r da3_w flops throughput throughputnorm ai1 ai2 ai3 dim tflops
5.000000000000000000e+00 3.600000000000000000e+01 4.754078010999999719e+02 3.440359958999999890e+02 1.946211562999999956e+02 2.132426816345453346e+01 1.543160970925226749e+01 8.726372607457447472e+00 1.691054043314127142e+01 4.413752566395125143e+00 8.229957281939201508e+00 7.201710378170739446e+00 7.720022849195311565e+00 1.006358036956089830e+00 2.097347450999999978e+02 2.786768126920163180e+00 1.935255643694557603e+00 4.411680763645761116e-01 6.096302352064434382e-01 1.077656453631911759e+00 2.000000000000000000e+00 7.526092432088756823e+01
5.000000000000000000e+00 2.160000000000000000e+02 8.929922183999999561e+02 3.729797796000000289e+02 2.040150509000000056e+02 5.410951434878587918e+01 2.260007726269315498e+01 1.235378587196467848e+01 4.013199779249448085e+01 1.397750551876379710e+01 1.193917218543046310e+01 1.066091611479028600e+01 1.130050772626931455e+01 1.053278145695364376e+00 2.697268779000000336e+02 2.062888499282770294e+00 1.193801214862714621e+00 3.020484079730028082e-01 7.231675620304860441e-01 1.322093035342815526e+00 3.000000000000000000e+00 1.307520391886324660e+02
5.000000000000000000e+00 1.296000000000000000e+03 1.275494424499999923e+03 4.932724799999999732e+02 2.006211556000000087e+02 1.131734267380938519e+02 4.376759433684581779e+01 1.779809560251957379e+01 8.020659916406664536e+01 3.296683493259551057e+01 2.294686377818331735e+01 2.082074527579914403e+01 1.657929593218343456e+01 1.218799670336139229e+00 2.870975822999999991e+02 1.408791296129597415e+00 6.793939506797826988e-01 2.250872891212704896e-01 5.820263524533134669e-01 1.431043408365254344e+00 4.000000000000000000e+00 2.037900028831448367e+02
5.000000000000000000e+00 7.776000000000000000e+03 8.632516056000000617e+02 5.312937193999999863e+02 1.906343656999999894e+02 1.758648842229199261e+02 1.082371958398744027e+02 3.883345761381475825e+01 1.194709281789638879e+02 5.639396585557299346e+01 5.664258241758242463e+01 5.159459379905807452e+01 3.139405416012559158e+01 7.439403453689168444e+00 1.718837383999999986e+02 6.135742465775415599e-01 2.465817284664117148e-01 1.991119822830017261e-01 3.235192363917110958e-01 9.016408860430352723e-01 5.000000000000000000e+00 2.801351904170539342e+02
5.000000000000000000e+00 4.665600000000000000e+04 4.009985133999999789e+02 3.305956358999999907e+02 2.060934414000000174e+02 2.206919871794871995e+02 1.819453623757195260e+02 1.134246206174777569e+02 1.513792647828362021e+02 6.931272239665096890e+01 9.608311093668234548e+01 8.586226452119309727e+01 7.835819597069597364e+01 3.506641810570381779e+01 8.311761560000000770e+01 2.271257944809679796e-01 7.606396902360092194e-02 2.072766177990524317e-01 2.514177641024329390e-01 4.033006340977137172e-01 6.000000000000000000e+00 3.659540995330007149e+02


==> results/scaling-advection-4-5/scaling.14.csv <==
4.000000000000000000e+00 7.721087469105992751e-01 5.435800000000000000e+09
8.000000000000000000e+00 4.099396681749623017e-01 5.435800000000000000e+09
1.600000000000000000e+01 1.973640258514268997e-01 5.435800000000000000e+09
3.200000000000000000e+01 1.063216367406016605e-01 5.435800000000000000e+09
6.400000000000000000e+01 5.201224763180557070e-02 5.435800000000000000e+09
1.280000000000000000e+02 3.099264496265465713e-02 5.435800000000000000e+09
2.560000000000000000e+02 1.549146456154350433e-02 5.435800000000000000e+09
5.120000000000000000e+02 8.512724140631118888e-03 5.435800000000000000e+09
1.024000000000000000e+03 5.115565593826463565e-03 5.435800000000000000e+09
2.048000000000000000e+03 8.281104797306561988e-03 5.435800000000000000e+09
3.072083333333333485e+03 4.458497375328083351e-03 5.435800000000000000e+09


==> results/scaling-advection-4-5/scaling.16.csv <==
1.600000000000000000e+01 8.254118897578013314e-01 2.174300000000000000e+10
3.200000000000000000e+01 4.234274586173320531e-01 2.174300000000000000e+10
6.400000000000000000e+01 1.983307488826051290e-01 2.174300000000000000e+10
1.280000000000000000e+02 1.280808199811498682e-01 2.174300000000000000e+10
2.560000000000000000e+02 5.122146575891069198e-02 2.174300000000000000e+10
5.120000000000000000e+02 3.091128802957065699e-02 2.174300000000000000e+10
1.024000000000000000e+03 1.588007595676307199e-02 2.174300000000000000e+10
2.048000000000000000e+03 1.317438196800775445e-02 2.174300000000000000e+10
3.072083333333333485e+03 7.081487754038560782e-03 2.174300000000000000e+10


==> results/scaling-advection-4-5/scaling.21.csv <==
5.120000000000000000e+02 9.196626837263403020e-01 6.957800000000000000e+11
1.024000000000000000e+03 3.995062011943041336e-01 6.957800000000000000e+11
2.048000000000000000e+03 2.722676579925650264e-01 6.957800000000000000e+11
3.072083333333333485e+03 1.426187840773992521e-01 6.957800000000000000e+11


==> results/scaling-advection-4-5/scaling.23.csv <==
2.048000000000000000e+03 1.173412598026814857e+00 2.783100000000000000e+12
3.072083333333333485e+03 6.431641708264005386e-01 2.783100000000000000e+12


==> results/scaling-advection-4-5/weak.10.csv <==
1.000000000000000000e+00 1.480176451366953305e+00 2.717900000000000000e+09


==> results/scaling-advection-4-5/weak.5.csv <==
1.000000000000000000e+00 1.849327744815197905e-01 3.397400000000000000e+08
2.000000000000000000e+00 1.970878292145260557e-01 6.794800000000000000e+08
4.000000000000000000e+00 1.966458782503002489e-01 1.359000000000000000e+09
8.000000000000000000e+00 2.061513956310679629e-01 2.717900000000000000e+09
1.600000000000000000e+01 1.973640258514268997e-01 5.435800000000000000e+09
3.200000000000000000e+01 2.049348739891801996e-01 1.087200000000000000e+10
6.400000000000000000e+01 1.983307488826051290e-01 2.174300000000000000e+10
1.280000000000000000e+02 2.620488098824947376e-01 4.348700000000000000e+10
2.560000000000000000e+02 1.970657542937417905e-01 8.697300000000000000e+10
5.120000000000000000e+02 2.132524212332965463e-01 1.739500000000000000e+11
1.024000000000000000e+03 2.007675438596491224e-01 3.478900000000000000e+11
2.048000000000000000e+03 2.722676579925650264e-01 6.957800000000000000e+11


==> results/scaling-advection-4-5/weak.9.csv <==
1.000000000000000000e+00 7.349521388783732956e-01 1.359000000000000000e+09
2.000000000000000000e+00 8.330983325159392328e-01 2.717900000000000000e+09
4.000000000000000000e+00 7.721087469105992751e-01 5.435800000000000000e+09
8.000000000000000000e+00 8.425294482331060486e-01 1.087200000000000000e+10
1.600000000000000000e+01 8.254118897578013314e-01 2.174300000000000000e+10
3.200000000000000000e+01 9.156700075802239880e-01 4.348700000000000000e+10
6.400000000000000000e+01 8.184153571092500634e-01 8.697300000000000000e+10
1.280000000000000000e+02 1.316108042672316181e+00 1.739500000000000000e+11
2.560000000000000000e+02 8.558179581795817281e-01 3.478900000000000000e+11
5.120000000000000000e+02 9.196626837263403020e-01 6.957800000000000000e+11
1.024000000000000000e+03 8.293206197854589012e-01 1.391600000000000000e+12
2.048000000000000000e+03 1.173412598026814857e+00 2.783100000000000000e+12


==> results/scaling-advection-curved/scaling.12.csv <==
4.000000000000000000e+00 1.189552982883731458e+00 4.295000000000000000e+09
8.000000000000000000e+00 7.402109471942645014e-01 4.295000000000000000e+09
1.600000000000000000e+01 3.404676971858897616e-01 4.295000000000000000e+09
3.200000000000000000e+01 2.198167767030042297e-01 4.295000000000000000e+09
6.400000000000000000e+01 8.661544356383729659e-02 4.295000000000000000e+09
1.280000000000000000e+02 5.870774614196475755e-02 4.295000000000000000e+09
2.560000000000000000e+02 2.898893088552915651e-02 4.295000000000000000e+09
5.120000000000000000e+02 2.029773156899810846e-02 4.295000000000000000e+09
1.024000000000000000e+03 1.015510474298954996e-02 4.295000000000000000e+09
2.048000000000000000e+03 2.262193194985779102e-02 4.295000000000000000e+09
3.072083333333333485e+03 1.793469183230332262e-02 4.295000000000000000e+09


==> results/scaling-advection-curved/scaling.14.csv <==
1.600000000000000000e+01 1.310550003814173525e+00 1.718000000000000000e+10
3.200000000000000000e+01 8.259218306812172727e-01 1.718000000000000000e+10
6.400000000000000000e+01 3.544972453211728269e-01 1.718000000000000000e+10
1.280000000000000000e+02 2.313275075066988096e-01 1.718000000000000000e+10
2.560000000000000000e+02 8.941862280747410463e-02 1.718000000000000000e+10
5.120000000000000000e+02 5.786849905685798739e-02 1.718000000000000000e+10
1.024000000000000000e+03 2.996947230702136714e-02 1.718000000000000000e+10
2.048000000000000000e+03 2.485172862722407131e-02 1.718000000000000000e+10
3.072083333333333485e+03 1.750596099370274605e-02 1.718000000000000000e+10


==> results/scaling-advection-curved/weak.14.csv <==
1.000000000000000000e+00 2.650735657154142388e-01 2.684400000000000000e+08
2.000000000000000000e+00 3.183527039848197959e-01 5.368700000000000000e+08
4.000000000000000000e+00 3.111993507622746180e-01 1.073700000000000000e+09
8.000000000000000000e+00 4.069778460022362432e-01 2.147500000000000000e+09
1.600000000000000000e+01 3.404676971858897616e-01 4.295000000000000000e+09
3.200000000000000000e+01 4.224610239512123222e-01 8.589900000000000000e+09
6.400000000000000000e+01 3.544972453211728269e-01 1.718000000000000000e+10
1.280000000000000000e+02 4.523969401324538508e-01 3.436000000000000000e+10
2.560000000000000000e+02 3.933318069944479189e-01 6.871900000000000000e+10
5.120000000000000000e+02 4.593736421671847370e-01 1.374400000000000000e+11
1.024000000000000000e+03 4.428976540345450075e-01 2.748800000000000000e+11
2.048000000000000000e+03 6.995470046317503465e-01 5.497600000000000000e+11


==> results/scaling-advection-curved/weak.18.csv <==
1.000000000000000000e+00 1.043643079315707656e+00 1.073700000000000000e+09
2.000000000000000000e+00 1.180009890653332505e+00 2.147500000000000000e+09
4.000000000000000000e+00 1.189552982883731458e+00 4.295000000000000000e+09
8.000000000000000000e+00 1.452370485594481453e+00 8.589900000000000000e+09
1.600000000000000000e+01 1.310550003814173525e+00 1.718000000000000000e+10
3.200000000000000000e+01 1.503719912472647691e+00 3.436000000000000000e+10
6.400000000000000000e+01 1.329882143479186318e+00 6.871900000000000000e+10
1.280000000000000000e+02 1.531706229800512631e+00 1.374400000000000000e+11
2.560000000000000000e+02 1.399094009263500693e+00 2.748800000000000000e+11
5.120000000000000000e+02 1.569308061201187598e+00 5.497600000000000000e+11
1.024000000000000000e+03 1.502890963517817369e+00 1.099500000000000000e+12
2.048000000000000000e+03 1.864349300551080946e+00 2.199000000000000000e+12


==> results/scaling-advection-range2-hist/hist.csv <==
2.519899999999999918e-02 2.486169866579889323e-03 9.999999999999999547e-07 2.860000000000000129e-04 4.685974617637487789e-04 9.999999999999999547e-07 6.123699999999999977e-02 3.514480963228115706e-04 9.999999999999999547e-07 7.341689999999999605e-01 1.431825577611454611e-03 9.999999999999999547e-07 2.060039999999999927e-01 6.508298080052065922e-05 9.999999999999999547e-07
4.574409999999999588e-02 2.486169866579889323e-03 9.999999999999999547e-07 2.584074999999999914e-02 4.685974617637487789e-04 9.999999999999999547e-07 8.913499999999999202e-02 3.514480963228115706e-04 9.999999999999999547e-07 7.417275999999999314e-01 1.431825577611454611e-03 9.999999999999999547e-07 2.066481000000000012e-01 6.508298080052065922e-05 9.999999999999999547e-07
4.574409999999999588e-02 6.552814838919622797e-01 9.999999999999999547e-07 2.584074999999999914e-02 1.575008135372599986e-03 9.999999999999999547e-07 8.913499999999999202e-02 1.301659616010413184e-03 9.999999999999999547e-07 7.417275999999999314e-01 7.888057273023104526e-03 9.999999999999999547e-07 2.066481000000000012e-01 0.000000000000000000e+00 9.999999999999999547e-07
6.628919999999999257e-02 6.552814838919622797e-01 9.999999999999999547e-07 5.139549999999999674e-02 1.575008135372599986e-03 9.999999999999999547e-07 1.170329999999999981e-01 1.301659616010413184e-03 9.999999999999999547e-07 7.492862000000000133e-01 7.888057273023104526e-03 9.999999999999999547e-07 2.072921999999999820e-01 0.000000000000000000e+00 9.999999999999999547e-07
6.628919999999999257e-02 3.331727953140253828e-01 9.999999999999999547e-07 5.139549999999999674e-02 3.553530751708428199e-03 9.999999999999999547e-07 1.170329999999999981e-01 3.696713309469573574e-03 9.999999999999999547e-07 7.492862000000000133e-01 1.831435079726651330e-02 9.999999999999999547e-07 2.072921999999999820e-01 0.000000000000000000e+00 9.999999999999999547e-07
8.683430000000000315e-02 3.331727953140253828e-01 9.999999999999999547e-07 7.695024999999998394e-02 3.553530751708428199e-03 9.999999999999999547e-07 1.449309999999999765e-01 3.696713309469573574e-03 9.999999999999999547e-07 7.568447999999999842e-01 1.831435079726651330e-02 9.999999999999999547e-07 2.079362999999999906e-01 0.000000000000000000e+00 9.999999999999999547e-07
8.683430000000000315e-02 2.460136674259680994e-03 9.999999999999999547e-07 7.695024999999998394e-02 7.081028311096648070e-03 9.999999999999999547e-07 1.449309999999999765e-01 8.096322811584771156e-03 9.999999999999999547e-07 7.568447999999999842e-01 4.179629027009437031e-02 9.999999999999999547e-07 2.079362999999999906e-01 0.000000000000000000e+00 9.999999999999999547e-07
1.073793999999999998e-01 2.460136674259680994e-03 9.999999999999999547e-07 1.025049999999999850e-01 7.081028311096648070e-03 9.999999999999999547e-07 1.728290000000000104e-01 8.096322811584771156e-03 9.999999999999999547e-07 7.644033999999999551e-01 4.179629027009437031e-02 9.999999999999999547e-07 2.085803999999999991e-01 0.000000000000000000e+00 9.999999999999999547e-07
1.073793999999999998e-01 1.457858769931662940e-03 9.999999999999999547e-07 1.025049999999999850e-01 1.395379108363162951e-02 9.999999999999999547e-07 1.728290000000000104e-01 1.834038398958672336e-02 9.999999999999999547e-07 7.644033999999999551e-01 1.196615684998372925e-01 9.999999999999999547e-07 2.085803999999999991e-01 2.603319232020826369e-04 9.999999999999999547e-07
1.279244999999999965e-01 1.457858769931662940e-03 9.999999999999999547e-07 1.280597500000000000e-01 1.395379108363162951e-02 9.999999999999999547e-07 2.007269999999999888e-01 1.834038398958672336e-02 9.999999999999999547e-07 7.719620000000000370e-01 1.196615684998372925e-01 9.999999999999999547e-07 2.092244999999999799e-01 2.603319232020826369e-04 9.999999999999999547e-07
1.279244999999999965e-01 9.632281158477057782e-04 9.999999999999999547e-07 1.280597500000000000e-01 2.803774812886430240e-02 9.999999999999999547e-07 2.007269999999999888e-01 3.936218678815489591e-02 9.999999999999999547e-07 7.719620000000000370e-01 2.501659616010413201e-01 9.999999999999999547e-07 2.092244999999999799e-01 1.496908558411975216e-03 9.999999999999999547e-07
1.484696000000000071e-01 9.632281158477057782e-04 9.999999999999999547e-07 1.536144999999999872e-01 2.803774812886430240e-02 9.999999999999999547e-07 2.286249999999999671e-01 3.936218678815489591e-02 9.999999999999999547e-07 7.795206000000000079e-01 2.501659616010413201e-01 9.999999999999999547e-07 2.098685999999999885e-01 1.496908558411975216e-03 9.999999999999999547e-07
1.484696000000000071e-01 6.247966156849983719e-04 9.999999999999999547e-07 1.536144999999999872e-01 5.201431825577611245e-02 9.999999999999999547e-07 2.286249999999999671e-01 7.213797591929710373e-02 9.999999999999999547e-07 7.795206000000000079e-01 2.903221607549625882e-01 9.999999999999999547e-07 2.098685999999999885e-01 8.330621542466644380e-03 9.999999999999999547e-07
1.690146999999999899e-01 6.247966156849983719e-04 9.999999999999999547e-07 1.791692500000000021e-01 5.201431825577611245e-02 9.999999999999999547e-07 2.565230000000000010e-01 7.213797591929710373e-02 9.999999999999999547e-07 7.870791999999999788e-01 2.903221607549625882e-01 9.999999999999999547e-07 2.105126999999999970e-01 8.330621542466644380e-03 9.999999999999999547e-07
1.690146999999999899e-01 4.295476732834363942e-04 9.999999999999999547e-07 1.791692500000000021e-01 8.561015294500487482e-02 9.999999999999999547e-07 2.565230000000000010e-01 1.158346892287666768e-01 9.999999999999999547e-07 7.870791999999999788e-01 1.853823625122030527e-01 9.999999999999999547e-07 2.105126999999999970e-01 3.755287992190042140e-02 9.999999999999999547e-07
1.895598000000000005e-01 4.295476732834363942e-04 9.999999999999999547e-07 2.047239999999999893e-01 8.561015294500487482e-02 9.999999999999999547e-07 2.844209999999999794e-01 1.158346892287666768e-01 9.999999999999999547e-07 7.946377999999999497e-01 1.853823625122030527e-01 9.999999999999999547e-07 2.111568000000000056e-01 3.755287992190042140e-02 9.999999999999999547e-07
1.895598000000000005e-01 2.863651155222909114e-04 9.999999999999999547e-07 2.047239999999999893e-01 1.228115847705824881e-01 9.999999999999999547e-07 2.844209999999999794e-01 1.556915066710055362e-01 9.999999999999999547e-07 7.946377999999999497e-01 6.520013016596160060e-02 9.999999999999999547e-07 2.111568000000000056e-01 8.096322811584770462e-02 9.999999999999999547e-07
2.101049000000000111e-01 2.863651155222909114e-04 9.999999999999999547e-07 2.302787499999999765e-01 1.228115847705824881e-01 9.999999999999999547e-07 3.123189999999999578e-01 1.556915066710055362e-01 9.999999999999999547e-07 8.021964000000000317e-01 6.520013016596160060e-02 9.999999999999999547e-07 2.118008999999999864e-01 8.096322811584770462e-02 9.999999999999999547e-07
2.101049000000000111e-01 4.295476732834363942e-04 9.999999999999999547e-07 2.302787499999999765e-01 1.489358932639114896e-01 9.999999999999999547e-07 3.123189999999999578e-01 1.674064432150992598e-01 9.999999999999999547e-07 8.021964000000000317e-01 1.563293198828506411e-02 9.999999999999999547e-07 2.118008999999999864e-01 1.265863976570126836e-01 9.999999999999999547e-07
2.306499999999999939e-01 4.295476732834363942e-04 9.999999999999999547e-07 2.558334999999999915e-01 1.489358932639114896e-01 9.999999999999999547e-07 3.402169999999999916e-01 1.674064432150992598e-01 9.999999999999999547e-07 8.097550000000000026e-01 1.563293198828506411e-02 9.999999999999999547e-07 2.124449999999999950e-01 1.265863976570126836e-01 9.999999999999999547e-07
2.306499999999999939e-01 4.035144809632281197e-04 9.999999999999999547e-07 2.558334999999999915e-01 1.548974943052391917e-01 9.999999999999999547e-07 3.402169999999999916e-01 1.522421086885779318e-01 9.999999999999999547e-07 8.097550000000000026e-01 3.696713309469573574e-03 9.999999999999999547e-07 2.124449999999999950e-01 1.428571428571428492e-01 9.999999999999999547e-07
2.511951000000000045e-01 4.035144809632281197e-04 9.999999999999999547e-07 2.813882500000000064e-01 1.548974943052391917e-01 9.999999999999999547e-07 3.681149999999999700e-01 1.522421086885779318e-01 9.999999999999999547e-07 8.173135999999999735e-01 3.696713309469573574e-03 9.999999999999999547e-07 2.130891000000000035e-01 1.428571428571428492e-01 9.999999999999999547e-07
2.511951000000000045e-01 2.342987308818743895e-04 9.999999999999999547e-07 2.813882500000000064e-01 1.345135047185161137e-01 9.999999999999999547e-07 3.681149999999999700e-01 1.165506020175724050e-01 9.999999999999999547e-07 8.173135999999999735e-01 4.425642694435405044e-04 9.999999999999999547e-07 2.130891000000000035e-01 1.321835340058574726e-01 9.999999999999999547e-07
2.717401999999999873e-01 2.342987308818743895e-04 9.999999999999999547e-07 3.069429999999999659e-01 1.345135047185161137e-01 9.999999999999999547e-07 3.960129999999999484e-01 1.165506020175724050e-01 9.999999999999999547e-07 8.248721999999999444e-01 4.425642694435405044e-04 9.999999999999999547e-07 2.137331999999999843e-01 1.321835340058574726e-01 9.999999999999999547e-07
2.717401999999999873e-01 2.082655385616661149e-04 9.999999999999999547e-07 3.069429999999999659e-01 1.039635535307517067e-01 9.999999999999999547e-07 3.960129999999999484e-01 7.847705824926781704e-02 9.999999999999999547e-07 8.248721999999999444e-01 2.603319232020826437e-05 9.999999999999999547e-07 2.137331999999999843e-01 1.478685323787829464e-01 9.999999999999999547e-07
2.922852999999999701e-01 2.082655385616661149e-04 9.999999999999999547e-07 3.324977499999999808e-01 1.039635535307517067e-01 9.999999999999999547e-07 4.239109999999999823e-01 7.847705824926781704e-02 9.999999999999999547e-07 8.324308000000000263e-01 2.603319232020826437e-05 9.999999999999999547e-07 2.143772999999999929e-01 1.478685323787829464e-01 9.999999999999999547e-07
2.922852999999999701e-01 3.384315001627074605e-04 9.999999999999999547e-07 3.324977499999999808e-01 7.100553205336804230e-02 9.999999999999999547e-07 4.239109999999999823e-01 4.279856817442238837e-02 9.999999999999999547e-07 8.324308000000000263e-01 0.000000000000000000e+00 9.999999999999999547e-07 2.143772999999999929e-01 1.416205662219329753e-01 9.999999999999999547e-07
3.128303999999999530e-01 3.384315001627074605e-04 9.999999999999999547e-07 3.580524999999999958e-01 7.100553205336804230e-02 9.999999999999999547e-07 4.518089999999999606e-01 4.279856817442238837e-02 9.999999999999999547e-07 8.399893999999999972e-01 0.000000000000000000e+00 9.999999999999999547e-07 2.150214000000000014e-01 1.416205662219329753e-01 9.999999999999999547e-07
3.128303999999999530e-01 3.514480963228115706e-04 9.999999999999999547e-07 3.580524999999999958e-01 4.117149365440937042e-02 9.999999999999999547e-07 4.518089999999999606e-01 1.826228441262609664e-02 9.999999999999999547e-07 8.399893999999999972e-01 0.000000000000000000e+00 9.999999999999999547e-07 2.150214000000000014e-01 9.886104783599089507e-02 9.999999999999999547e-07
3.333755000000000468e-01 3.514480963228115706e-04 9.999999999999999547e-07 3.836072499999999552e-01 4.117149365440937042e-02 9.999999999999999547e-07 4.797069999999999945e-01 1.826228441262609664e-02 9.999999999999999547e-07 8.475479999999999681e-01 0.000000000000000000e+00 9.999999999999999547e-07 2.156655000000000100e-01 9.886104783599089507e-02 9.999999999999999547e-07
3.333755000000000468e-01 2.993817116823950758e-04 9.999999999999999547e-07 3.836072499999999552e-01 1.909534656687276316e-02 9.999999999999999547e-07 4.797069999999999945e-01 6.599414253172795723e-03 9.999999999999999547e-07 8.475479999999999681e-01 1.301659616010413218e-05 9.999999999999999547e-07 2.156655000000000100e-01 4.575333550276602934e-02 9.999999999999999547e-07
3.539206000000000296e-01 2.993817116823950758e-04 9.999999999999999547e-07 4.091619999999999702e-01 1.909534656687276316e-02 9.999999999999999547e-07 5.076049999999999729e-01 6.599414253172795723e-03 9.999999999999999547e-07 8.551066000000000500e-01 1.301659616010413218e-05 9.999999999999999547e-07 2.163095999999999908e-01 4.575333550276602934e-02 9.999999999999999547e-07
3.539206000000000296e-01 2.603319232020826369e-04 9.999999999999999547e-07 4.091619999999999702e-01 7.497559388219980463e-03 9.999999999999999547e-07 5.076049999999999729e-01 2.264887731858118963e-03 9.999999999999999547e-07 8.551066000000000500e-01 0.000000000000000000e+00 9.999999999999999547e-07 2.163095999999999908e-01 2.362512203058900195e-02 9.999999999999999547e-07
3.744657000000000124e-01 2.603319232020826369e-04 9.999999999999999547e-07 4.347167499999999851e-01 7.497559388219980463e-03 9.999999999999999547e-07 5.355029999999999513e-01 2.264887731858118963e-03 9.999999999999999547e-07 8.626652000000000209e-01 0.000000000000000000e+00 9.999999999999999547e-07 2.169536999999999993e-01 2.362512203058900195e-02 9.999999999999999547e-07
3.744657000000000124e-01 1.952489424015620048e-04 9.999999999999999547e-07 4.347167499999999851e-01 2.837617962902700894e-03 9.999999999999999547e-07 5.355029999999999513e-01 5.336804425642694381e-04 9.999999999999999547e-07 8.626652000000000209e-01 1.301659616010413218e-05 9.999999999999999547e-07 2.169536999999999993e-01 9.502115196876017439e-03 9.999999999999999547e-07
3.950107999999999953e-01 1.952489424015620048e-04 9.999999999999999547e-07 4.602714999999999446e-01 2.837617962902700894e-03 9.999999999999999547e-07 5.634009999999999296e-01 5.336804425642694381e-04 9.999999999999999547e-07 8.702237999999999918e-01 1.301659616010413218e-05 9.999999999999999547e-07 2.175978000000000079e-01 9.502115196876017439e-03 9.999999999999999547e-07
3.950107999999999953e-01 9.111617312072893375e-05 9.999999999999999547e-07 4.602714999999999446e-01 7.809957696062480191e-04 9.999999999999999547e-07 5.634009999999999296e-01 3.904978848031239824e-05 9.999999999999999547e-07 8.702237999999999918e-01 0.000000000000000000e+00 9.999999999999999547e-07 2.175978000000000079e-01 1.757240481614057853e-03 9.999999999999999547e-07
4.155558999999999781e-01 9.111617312072893375e-05 9.999999999999999547e-07 4.858262499999999595e-01 7.809957696062480191e-04 9.999999999999999547e-07 5.912990000000000190e-01 3.904978848031239824e-05 9.999999999999999547e-07 8.777824000000000737e-01 0.000000000000000000e+00 9.999999999999999547e-07 2.182418999999999887e-01 1.757240481614057853e-03 9.999999999999999547e-07
4.155558999999999781e-01 2.603319232020826437e-05 9.999999999999999547e-07 4.858262499999999595e-01 1.952489424015620048e-04 9.999999999999999547e-07 5.912990000000000190e-01 1.301659616010413218e-05 9.999999999999999547e-07 8.777824000000000737e-01 1.301659616010413218e-05 9.999999999999999547e-07 2.182418999999999887e-01 7.159127888057273056e-04 9.999999999999999547e-07
4.361010000000000164e-01 2.603319232020826437e-05 9.999999999999999547e-07 5.113809999999999745e-01 1.952489424015620048e-04 9.999999999999999547e-07 6.191969999999999974e-01 1.301659616010413218e-05 9.999999999999999547e-07 8.853410000000000446e-01 1.301659616010413218e-05 9.999999999999999547e-07 2.188859999999999972e-01 7.159127888057273056e-04 9.999999999999999547e-07


==> results/scaling-advection/scaling.22.csv <==
3.072083333333333485e+03 2.859557867360208228e+00 4.398000000000000000e+12


==> results/scaling-vp-4-5/scaling.3.csv <==
8.000000000000000000e+00 1.040183696900114807e+00 1.529651776292648702e-01 6.872313527180784660e-05 1.220092472056381015e-02 1.219435596033918180e-04 6.059525136551109359e-01 1.087200000000000000e+10
1.600000000000000000e+01 4.772188569923623835e-01 3.694315131333038293e-02 2.150061306015900160e-05 1.078678440321460472e-02 1.251640533259653439e-04 2.954508397195499403e-01 1.087200000000000000e+10
3.200000000000000000e+01 2.600832496052820630e-01 2.698905245388873511e-02 1.930055032842179841e-05 1.060269163253364441e-02 7.070299798400208030e-05 1.558084209922898089e-01 1.087200000000000000e+10
6.400000000000000000e+01 1.370235934664247035e-01 1.266689968542467765e-02 1.338042903031272657e-05 1.204426866961348132e-02 6.100325440466839138e-05 7.927665159690827634e-02 1.087200000000000000e+10
1.280000000000000000e+02 9.545215100965759314e-02 2.292365108482510155e-02 1.176037903208359479e-05 1.136180752228573877e-02 4.740146494593651719e-05 4.478681771369721898e-02 1.087200000000000000e+10
2.560000000000000000e+02 4.304890120768165018e-02 3.808723068838676049e-03 4.904145428300780448e-05 1.065986861457005747e-02 5.212138645189126466e-05 2.055781412498818017e-02 1.087200000000000000e+10
5.120000000000000000e+02 6.825287212003265658e-02 3.849449421095492430e-02 9.040412439713952847e-06 1.226243782497377609e-02 3.522094078009589376e-05 1.313614615050021778e-02 1.087200000000000000e+10
1.024000000000000000e+03 2.183439439278613350e-02 3.345848464331876559e-03 7.360368289215355088e-06 9.961517317207256583e-03 3.230138451482559366e-05 6.867972204674668672e-03 1.087200000000000000e+10
2.048000000000000000e+03 2.649122807017544046e-02 9.625498007968127587e-03 5.860284605433376177e-05 1.038296246776812190e-02 1.996071015477261554e-05 5.699009278188394735e-03 1.087200000000000000e+10
3.072083333333333485e+03 2.640373032834661057e-02 1.121726749344833900e-02 3.740066737761876581e-05 1.082545056258090235e-02 1.932078690622167645e-05 3.936563111014555749e-03 1.087200000000000000e+10


==> results/scaling-vp-4-5/weak.5.csv <==
1.000000000000000000e+00 8.487914558740866644e-01 5.238407277492965197e-02 5.478292417462812667e-05 7.474014189077709397e-03 6.394090524136632431e-05 5.212688427754976761e-01 1.359000000000000000e+09
2.000000000000000000e+00 9.993381622973122047e-01 5.833279677204729341e-02 2.925996899491861166e-05 1.461393698247123556e-02 9.859967349900235927e-05 6.531058512555568685e-01 2.717900000000000000e+09
4.000000000000000000e+00 9.076458114177895498e-01 5.731668740378329657e-02 1.053796793517244065e-04 1.406999016410415831e-02 1.670189885085724747e-04 5.676482873851294020e-01 5.435800000000000000e+09
8.000000000000000000e+00 1.040183696900114807e+00 1.529651776292648702e-01 6.872313527180784660e-05 1.220092472056381015e-02 1.219435596033918180e-04 6.059525136551109359e-01 1.087200000000000000e+10
1.600000000000000000e+01 9.312574952886757407e-01 8.477464129756705213e-02 2.309964197307892440e-05 1.001520036849378251e-02 1.296000476843297438e-04 5.699643493761140656e-01 2.174300000000000000e+10
3.200000000000000000e+01 1.120856745193051118e+00 1.934044918834778581e-01 3.334125584604768767e-05 1.841421070460704662e-02 1.536208845556026571e-04 6.396840340090024224e-01 4.348700000000000000e+10
6.400000000000000000e+01 1.033264823637033203e+00 1.709542997542997655e-01 4.158005450112348833e-05 1.577684256353511019e-02 1.907218981623613036e-04 5.777017602125539275e-01 8.697300000000000000e+10
1.280000000000000000e+02 1.119441405495849473e+00 2.257039055404178041e-01 3.446055707436903443e-05 1.538835810332625509e-02 1.150615160735547011e-04 6.066471367789634250e-01 1.739500000000000000e+11
2.560000000000000000e+02 1.086070179820179948e+00 2.052932845509264637e-01 2.518022582513028626e-05 1.807784244439825452e-02 1.200200096598357766e-04 5.916094143255561377e-01 3.478900000000000000e+11
5.120000000000000000e+02 1.214190981432360816e+00 2.741557981007919920e-01 3.514040404040404499e-05 3.359308613364232754e-02 1.231796052049216670e-04 6.352994886778670081e-01 6.957800000000000000e+11
1.024000000000000000e+03 1.106376212434409423e+00 2.610538953608343982e-01 4.500064674686327467e-05 2.102114803625377767e-02 1.997645775315092767e-04 5.542015133412983019e-01 1.391600000000000000e+12
2.048000000000000000e+03 1.676970354302241617e+00 7.246712667621404425e-01 3.393941611180214819e-05 3.615495537628122397e-02 1.592618025751072895e-04 6.370836671626416425e-01 2.783100000000000000e+12


==> results/scaling-vp/scaling.12.csv <==
3.072083333333333485e+03 3.583183966107218232e+00 5.088746442042902940e-01 3.247913743445830971e-05 8.181716709454180114e-02 3.748721445618819945e-04 2.696835908756438638e+00 4.398000000000000000e+12


==> results/scaling-vp/scaling.3.csv <==
4.000000000000000000e+00 2.466660923501033942e+00 1.112638109918008267e-01 6.920083783130589453e-05 3.558957573748756931e-02 8.408281127642913471e-04 1.890590954110267452e+00 8.589900000000000000e+09
1.600000000000000000e+01 9.211096336964913478e-01 4.889793362554790968e-02 6.322146169132259364e-05 2.696816526434760858e-02 4.912163321324411729e-04 7.346818337324665382e-01 8.589900000000000000e+09
3.200000000000000000e+01 6.546680893224601228e-01 1.772429019478375667e-01 3.203991048116374573e-05 3.007984031936127706e-02 2.990808119494446529e-04 3.891939649313578831e-01 8.589900000000000000e+09
6.400000000000000000e+01 2.495178063091849086e-01 1.795247450259154082e-02 2.133977591732293301e-05 2.007408099834077225e-02 2.597176029509584423e-04 1.843761402906265445e-01 8.589900000000000000e+09
1.280000000000000000e+02 1.922495020254694487e-01 2.363238692637834384e-02 2.076008410469584479e-05 3.727608054157264400e-02 3.335365380135124299e-04 1.171291435428228472e-01 8.589900000000000000e+09
2.560000000000000000e+02 9.963463010647923002e-02 8.710982658959537037e-03 1.363995807926829253e-05 3.019084774356811662e-02 1.896392617449664314e-04 5.428056872037914649e-02 8.589900000000000000e+09
5.120000000000000000e+02 9.214060455237808867e-02 9.989533544988311517e-03 1.211995936450602466e-05 4.448650888186855834e-02 1.833176832131119328e-04 3.433762392069075742e-02 8.589900000000000000e+09
1.024000000000000000e+03 7.021907953895202559e-02 1.134414495318339551e-02 9.139941690962099594e-06 2.752026399256720171e-02 1.123391399874450669e-04 2.952667399972501092e-02 8.589900000000000000e+09
2.048000000000000000e+03 4.770576474508497061e-02 1.115716326795687663e-02 8.720002436350347537e-06 1.484369869878518662e-02 8.953968353242854538e-05 2.089237504560379627e-02 8.589900000000000000e+09
3.072083333333333485e+03 5.006644518272425348e-02 1.029075618171362838e-02 2.334021683014971479e-05 2.491920744974036178e-02 8.945948760674858288e-05 1.440750742188155048e-02 8.589900000000000000e+09


==> results/scaling-vp/weak.5.csv <==
1.000000000000000000e+00 1.227282079418421379e+00 4.291709968822447763e-02 3.309904744289281101e-05 9.344647519582246348e-03 1.514151542073867277e-04 9.599463567277602971e-01 1.073700000000000000e+09
2.000000000000000000e+00 1.300333030578262328e+00 7.485186476124083832e-02 4.752052399814122257e-05 1.394389974676969041e-02 2.665814268157950021e-04 9.931554363409331732e-01 2.147500000000000000e+09
4.000000000000000000e+00 1.368967935232995536e+00 6.129234808916288885e-02 5.810021102754180474e-05 2.230126174775429876e-02 4.219886028689329833e-04 1.065598173969136031e+00 4.295000000000000000e+09
1.600000000000000000e+01 1.553485848630075106e+00 9.977930073179229475e-02 3.534034106103305719e-05 2.820554917090789537e-02 3.783057714751282509e-04 1.209007741027445348e+00 1.718000000000000000e+10
3.200000000000000000e+01 1.784749636401413042e+00 1.741422127616441273e-01 3.143928996248512929e-05 2.673721889347132827e-02 2.771191225098798322e-04 1.361978753765657135e+00 3.436000000000000000e+10
6.400000000000000000e+01 1.659999516873203573e+00 1.234687460696767547e-01 2.255966645875053414e-05 1.907430538207455575e-02 2.483789351935518841e-04 1.297760235685148977e+00 6.871900000000000000e+10
1.280000000000000000e+02 2.022336339959682761e+00 2.762224410635689686e-01 3.312046653974986112e-05 3.445475056405114533e-02 3.091039942425332721e-04 1.490915007864620057e+00 1.374400000000000000e+11
2.560000000000000000e+02 1.931286446989390670e+00 2.579821679962459036e-01 4.204022329280416594e-05 4.670778746325465747e-02 3.395005310871229676e-04 1.405748184514677313e+00 2.748800000000000000e+11
5.120000000000000000e+02 2.414510957881330189e+00 3.724661246612466226e-01 6.350027721308446299e-05 7.941180719062822246e-02 1.023361441521937476e-03 1.739086422877388349e+00 5.497600000000000000e+11
1.024000000000000000e+03 2.338515855966990298e+00 3.974192149208414793e-01 4.267913981833708651e-05 8.315057097481660942e-02 1.128085691420597884e-03 1.634919926841236659e+00 1.099500000000000000e+12
2.048000000000000000e+03 2.948037323037322910e+00 5.989867073436477840e-01 3.315941854152844006e-05 3.161981450859156079e-02 2.798564447159438513e-04 2.081992046960802867e+00 2.199000000000000000e+12


==> results/scaling-vp/weak.6.csv <==
3.072083333333333485e+03 3.583183966107218232e+00 5.088746442042902940e-01 3.247913743445830971e-05 8.181716709454180114e-02 3.748721445618819945e-04 2.696835908756438638e+00 4.398000000000000000e+12


==> results/scaling/node-0001.csv <==
1.048600000000000000e+06 5.595900000000000318e-01
2.097200000000000000e+06 1.100500000000000034e+00
4.194300000000000000e+06 1.337399999999999922e+00
8.388600000000000000e+06 1.358600000000000030e+00
1.677700000000000000e+07 1.320400000000000018e+00
3.355400000000000000e+07 1.287900000000000045e+00
6.710900000000000000e+07 1.407399999999999984e+00
1.342200000000000000e+08 1.393699999999999939e+00
2.684400000000000000e+08 1.284899999999999931e+00
5.368700000000000000e+08 1.341299999999999937e+00
1.073700000000000000e+09 1.317199999999999926e+00
2.147500000000000000e+09 1.374500000000000055e+00


==> results/scaling/node-0002.csv <==
5.243000000000000000e+05 4.409899999999999931e-01
1.048600000000000000e+06 7.254500000000000393e-01
2.097150000000000000e+06 1.270600000000000063e-01
4.194300000000000000e+06 1.239350000000000174e-01
8.388500000000000000e+06 1.508150000000000046e-01
1.677700000000000000e+07 8.256499999999999950e-01
3.355450000000000000e+07 1.082200000000000051e+00
6.711000000000000000e+07 1.089599999999999902e+00
1.342200000000000000e+08 1.004799999999999915e+00
2.684350000000000000e+08 9.594000000000000306e-01
5.368500000000000000e+08 9.538500000000000867e-01
1.073750000000000000e+09 1.025050000000000017e+00
2.147500000000000000e+09 1.065949999999999953e+00


==> results/scaling/node-0004.csv <==
1.048575000000000000e+06 4.448500000000000787e-01
2.097150000000000000e+06 5.788499999999999757e-01
4.194250000000000000e+06 8.061250000000000360e-02
8.388500000000000000e+06 8.581999999999998519e-01
1.677725000000000000e+07 9.052750000000000519e-01
3.355500000000000000e+07 9.175250000000000350e-01
6.711000000000000000e+07 1.105674999999999963e+00
1.342175000000000000e+08 1.022199999999999998e+00
2.684250000000000000e+08 1.054675000000000029e+00
5.368750000000000000e+08 9.885000000000000453e-01
1.073750000000000000e+09 1.165824999999999889e+00
2.147475000000000000e+09 1.212650000000000006e+00


==> results/scaling/node-0008.csv <==
5.242875000000000000e+05 2.764499999999999735e-01
1.048575000000000000e+06 3.269124999999999948e-01
2.097125000000000000e+06 5.778250000000000053e-02
4.194250000000000000e+06 1.117124999999999924e-01
8.388625000000000000e+06 5.220500000000000140e-01
1.677750000000000000e+07 6.057500000000000107e-01
3.355500000000000000e+07 6.394625000000000448e-01
6.710875000000000000e+07 7.931624999999999925e-01
1.342125000000000000e+08 7.429000000000000048e-01
2.684375000000000000e+08 6.103250000000000064e-01
5.368750000000000000e+08 8.015499999999999847e-01
1.073737500000000000e+09 8.490999999999999659e-01


==> results/scaling/node-0016.csv <==
5.242875000000000000e+05 2.238312499999999816e-01
1.048562500000000000e+06 3.040249999999999897e-01
2.097125000000000000e+06 7.610625000000000029e-02
4.194312500000000000e+06 5.857499999999999929e-01
8.388750000000000000e+06 6.084687500000000027e-01
1.677750000000000000e+07 8.033749999999999503e-01
3.355437500000000000e+07 8.856250000000001066e-01
6.710625000000000000e+07 8.742499999999999716e-01
1.342187500000000000e+08 8.741875000000001172e-01
2.684375000000000000e+08 8.845625000000001403e-01
5.368687500000000000e+08 7.780000000000000249e-01
1.073750000000000000e+09 9.383124999999999938e-01
2.147500000000000000e+09 9.732499999999999485e-01


==> results/scaling/node-0032.csv <==
2.621437500000000000e+05 1.555656250000000129e-01
5.242812500000000000e+05 1.908687500000000037e-01
1.048562500000000000e+06 7.025937499999999891e-02
2.097156250000000000e+06 1.126843750000000033e-01
4.194375000000000000e+06 4.160312500000000191e-01
8.388750000000000000e+06 4.496250000000000524e-01
1.677718750000000000e+07 5.242187499999999556e-01
3.355312500000000000e+07 5.344999999999999751e-01
6.710937500000000000e+07 6.225000000000000533e-01
1.342187500000000000e+08 6.537500000000000533e-01
2.684343750000000000e+08 5.209687499999999805e-01
5.368750000000000000e+08 6.554999999999999716e-01
1.073750000000000000e+09 7.243749999999999911e-01


==> results/scaling/node-0064.csv <==
2.621406250000000000e+05 1.236499999999999960e-01
5.242812500000000000e+05 2.148437500000000000e-01
1.048578125000000000e+06 8.421406250000000593e-02
2.097187500000000000e+06 4.188749999999999973e-01
4.194375000000000000e+06 4.844375000000000209e-01
8.388593750000000000e+06 5.692656249999999973e-01
1.677656250000000000e+07 7.794999999999998597e-01
3.355468750000000000e+07 8.157499999999999751e-01
6.710937500000000000e+07 7.709375000000000533e-01
1.342171875000000000e+08 7.199999999999999734e-01
2.684375000000000000e+08 7.758906249999999449e-01
5.368750000000000000e+08 7.242812499999999876e-01
1.073734375000000000e+09 8.218125000000000568e-01


==> results/scaling/node-0128.csv <==
2.621406250000000000e+05 1.457187500000000080e-01
5.242890625000000000e+05 2.463124999999999898e-01
1.048593750000000000e+06 1.037968749999999968e-01
2.097187500000000000e+06 1.409531250000000124e-01
4.194296875000000000e+06 1.144374999999999976e-01
8.388281250000000000e+06 9.560937499999999645e-02
1.677734375000000000e+07 5.460156250000000044e-01
3.355468750000000000e+07 5.929921875000000453e-01
6.710859375000000000e+07 5.108203125000000400e-01
1.342187500000000000e+08 5.662265625000000302e-01
2.684375000000000000e+08 4.866562500000000124e-01
5.368671875000000000e+08 5.869218750000000373e-01
1.073750000000000000e+09 6.872421874999999902e-01


==> results/scaling/node-0256.csv <==
1.048593750000000000e+06 2.822109374999999809e-01
2.097148437500000000e+06 3.577304687499999747e-01
4.194140625000000000e+06 7.901562500000000600e-02
8.388671875000000000e+06 5.031640625000000089e-01
1.677734375000000000e+07 6.426171874999999645e-01
3.355429687500000000e+07 6.566406249999999778e-01
6.710937500000000000e+07 6.234374999999999778e-01
1.342187500000000000e+08 6.719921875000000044e-01
2.684335937500000000e+08 5.632812499999999556e-01
5.368750000000000000e+08 6.459375000000000533e-01
1.073750000000000000e+09 6.978124999999999467e-01


==> results/scaling/node-0512.csv <==
5.242968750000000000e+05 2.023437499999999889e-01
1.048574218750000000e+06 2.416015625000000056e-01
2.097070312500000000e+06 5.537109375000000278e-02
4.194335937500000000e+06 1.007304687499999962e-01
8.388671875000000000e+06 3.656835937499999800e-01
1.677714843750000000e+07 4.402929687500000133e-01
3.355468750000000000e+07 4.808203125000000133e-01
6.710937500000000000e+07 5.087109374999999600e-01
1.342167968750000000e+08 4.177539062499999734e-01
2.684375000000000000e+08 4.024609375000000044e-01
5.368750000000000000e+08 4.627929687499999778e-01
1.073750000000000000e+09 5.107617187499999822e-01


==> results/scaling/scaling.0.csv <==
1.000000000000000000e+00 1.873871941957504445e-03
2.000000000000000000e+00 1.188915848431937143e-03


==> results/scaling/scaling.1.csv <==
1.000000000000000000e+00 1.905679236710586212e-03
2.000000000000000000e+00 1.445447653180784294e-03


==> results/scaling/scaling.10.csv <==
1.000000000000000000e+00 8.151381718797450215e-01
2.000000000000000000e+00 5.628243434502281373e-01
4.000000000000000000e+00 2.545096830777253682e-01
8.000000000000000000e+00 1.806602503701709439e-01
1.600000000000000000e+01 7.675865027166142718e-02
3.200000000000000000e+01 6.277478952291862258e-02
6.400000000000000000e+01 2.152220974983964225e-02
1.280000000000000000e+02 8.773492400719072604e-02
2.560000000000000000e+02 5.307988926240853750e-02
5.120000000000000000e+02 3.787301587301587086e-02


==> results/scaling/scaling.11.csv <==
1.000000000000000000e+00 1.562386322299017749e+00
2.000000000000000000e+00 1.047509877566948022e+00
4.000000000000000000e+00 5.431208902377339109e-01
8.000000000000000000e+00 4.398271412771883604e-01
1.600000000000000000e+01 1.535354257524844390e-01
3.200000000000000000e+01 1.078062248995983879e-01
6.400000000000000000e+01 4.113354275206864558e-02
1.280000000000000000e+02 3.072685648876806452e-02
2.560000000000000000e+02 1.667184224827265165e-02
5.120000000000000000e+02 4.163919804552682069e-02


==> results/scaling/scaling.12.csv <==
2.000000000000000000e+00 2.014634832778273044e+00
4.000000000000000000e+00 9.210215941500655701e-01
8.000000000000000000e+00 6.697960202108415029e-01
1.600000000000000000e+01 3.034692291386985041e-01
3.200000000000000000e+01 2.053059273422561948e-01
6.400000000000000000e+01 8.704904742602349865e-02
1.280000000000000000e+02 5.658537870703397865e-02
2.560000000000000000e+02 2.610783538994590133e-02
5.120000000000000000e+02 2.293969983442824268e-02


==> results/scaling/scaling.13.csv <==
4.000000000000000000e+00 1.770894322351873829e+00
8.000000000000000000e+00 1.264559533623836884e+00
1.600000000000000000e+01 6.900626606683805120e-01
3.200000000000000000e+01 5.152600323915782488e-01
6.400000000000000000e+01 1.864127604166666841e-01
1.280000000000000000e+02 1.313741683872447774e-01
2.560000000000000000e+02 5.109994051160023781e-02
5.120000000000000000e+02 3.810451137825489332e-02


==> results/scaling/scaling.14.csv <==
1.600000000000000000e+01 1.144341570638779615e+00
3.200000000000000000e+01 8.190312738367658829e-01
6.400000000000000000e+01 3.459733773687496128e-01
1.280000000000000000e+02 2.370407163651916949e-01
2.560000000000000000e+02 1.076441102756892226e-01
5.120000000000000000e+02 6.978633520188479156e-02


==> results/scaling/scaling.15.csv <==
1.600000000000000000e+01 2.206524531209864026e+00
3.200000000000000000e+01 1.482312338222605774e+00
6.400000000000000000e+01 7.412521033783492364e-01
1.280000000000000000e+02 5.515957105246258596e-01
2.560000000000000000e+02 1.997326047782363723e-01
5.120000000000000000e+02 1.319204484373800446e-01


==> results/scaling/scaling.16.csv <==
6.400000000000000000e+01 1.306544223895353296e+00
1.280000000000000000e+02 9.147166094294917338e-01
2.560000000000000000e+02 4.765533980582524753e-01
5.120000000000000000e+02 3.212819673664033537e-01


==> results/scaling/scaling.17.csv <==
1.280000000000000000e+02 1.562404083349437922e+00
2.560000000000000000e+02 8.311562651185292472e-01
5.120000000000000000e+02 6.669901970299912941e-01


==> results/scaling/scaling.18.csv <==
2.560000000000000000e+02 1.538737124944021595e+00
5.120000000000000000e+02 1.160075965393543074e+00


==> results/scaling/scaling.19.csv <==
5.120000000000000000e+02 2.102252303927192312e+00


==> results/scaling/scaling.2.csv <==
1.000000000000000000e+00 3.136159712875729276e-03
2.000000000000000000e+00 1.650519439634818078e-02
4.000000000000000000e+00 2.357142857142856696e-03
8.000000000000000000e+00 1.896500271296799010e-03


==> results/scaling/scaling.3.csv <==
1.000000000000000000e+00 6.174444280877372862e-03
2.000000000000000000e+00 3.384274014604429781e-02
4.000000000000000000e+00 3.622959315884944319e-03
8.000000000000000000e+00 3.207509654724123322e-03
1.600000000000000000e+01 2.342333789406081564e-03
3.200000000000000000e+01 1.685100741246660329e-03


==> results/scaling/scaling.4.csv <==
1.000000000000000000e+00 1.270599818236897889e-02
2.000000000000000000e+00 5.562112521963995942e-02
4.000000000000000000e+00 5.202977205768335306e-02
8.000000000000000000e+00 3.629342794098559116e-02
1.600000000000000000e+01 3.448935120467066639e-03
3.200000000000000000e+01 2.746815547332918678e-03
6.400000000000000000e+01 2.120021229276183253e-03


==> results/scaling/scaling.5.csv <==
1.000000000000000000e+00 2.605326500504697579e-02
2.000000000000000000e+00 2.031974807727245091e-02
4.000000000000000000e+00 9.774528082032161655e-03
8.000000000000000000e+00 3.754503748461451851e-02
1.600000000000000000e+01 2.755522706742218747e-02
3.200000000000000000e+01 1.492416492460970495e-02
6.400000000000000000e+01 2.440290909090909229e-03
1.280000000000000000e+02 1.798949174351275812e-03


==> results/scaling/scaling.6.csv <==
1.000000000000000000e+00 4.768296148927100159e-02
2.000000000000000000e+00 3.100582147477360870e-02
4.000000000000000000e+00 1.853276628648753074e-02
8.000000000000000000e+00 1.606862369504836671e-02
1.600000000000000000e+01 7.160584720443875784e-03
3.200000000000000000e+01 1.861088771180565218e-02
6.400000000000000000e+01 1.245134237527134938e-02
1.280000000000000000e+02 2.128552397868561583e-03


==> results/scaling/scaling.7.csv <==
1.000000000000000000e+00 9.630480017220349742e-02
2.000000000000000000e+00 6.159140969162996138e-02
4.000000000000000000e+00 3.657121059371679084e-02
8.000000000000000000e+00 2.769706974824597684e-02
1.600000000000000000e+01 1.378665707975964237e-02
3.200000000000000000e+01 1.008187485916021801e-02
6.400000000000000000e+01 5.006714413607878632e-03
1.280000000000000000e+02 1.010236339003462401e-02


==> results/scaling/scaling.8.csv <==
1.000000000000000000e+00 2.089189820219472249e-01
2.000000000000000000e+00 1.335788216560509778e-01
4.000000000000000000e+00 6.069595495964004439e-02
8.000000000000000000e+00 5.247375725707136701e-02
1.600000000000000000e+01 2.088377158861055155e-02
3.200000000000000000e+01 1.865721434528774120e-02
6.400000000000000000e+01 8.658237646755257907e-03
1.280000000000000000e+02 1.487861656135683330e-02
2.560000000000000000e+02 3.715638236026908361e-03
5.120000000000000000e+02 2.591119691119691225e-03


==> results/scaling/scaling.9.csv <==
1.000000000000000000e+00 4.002609408782524247e-01
2.000000000000000000e+00 2.797946633312486941e-01
4.000000000000000000e+00 1.313025826648405447e-01
8.000000000000000000e+00 8.460908073692340048e-02
1.600000000000000000e+01 3.788779110797459854e-02
3.200000000000000000e+01 3.200417287630402674e-02
6.400000000000000000e+01 1.473581643015946935e-02
1.280000000000000000e+02 3.665141998907701232e-02
2.560000000000000000e+02 5.862370194040118603e-03
5.120000000000000000e+02 4.340097008892482462e-03


==> results/simd/post/ecl_1_3_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da3_r da3_w throughput
3.000000000000000000e+00 1.600000000000000000e+01 1.313871522000000027e+02 4.083350889999999822e+01 1.952049450000000164e+01 2.372463082447957916e+01 7.373340386535337743e+00 3.523931216379323050e+00 2.510635682248282485e+00 1.013314160544785292e+00 6.922661325504977370e-01
3.000000000000000000e+00 6.400000000000000000e+01 6.730898320000000012e+01 7.421226709999999116e+01 4.004269759999999678e+01 1.132739274910965754e+01 1.248912217437303518e+01 6.735553353499530438e+00 5.665279619723136761e+00 1.070273733776393676e+00 7.427755807920677356e-01
3.000000000000000000e+00 2.560000000000000000e+02 1.508832300999999916e+02 1.026592676000000068e+02 5.637562460000000186e+01 2.583928757692708444e+01 1.758080138282495497e+01 9.651984085592095752e+00 8.360056028252545346e+00 1.291928057339551961e+00 7.299233420422331919e-01
3.000000000000000000e+00 1.024000000000000000e+03 2.254501702999999964e+02 5.584251140000000646e+01 2.891606649999999945e+01 4.410410675170245298e+01 1.092431715567211725e+01 5.655463499679624917e+00 4.410902412493108216e+00 1.244561087186517367e+00 6.389571130184334979e-01
3.000000000000000000e+00 4.096000000000000000e+03 5.075476325999999858e+02 5.308695879999999789e+01 2.713687039999999939e+01 1.136389120684259950e+02 1.188603615014379677e+01 6.074650941006423110e+00 4.589473841064537041e+00 1.485158473528140899e+00 5.582995361993303707e-01


==> results/simd/post/ecl_2_3_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da3_r da3_w throughput
3.000000000000000000e+00 1.600000000000000000e+01 1.497167833000000030e+02 7.256993350000000476e+01 3.740940110000000374e+01 1.701386922767438037e+01 8.246863311925375584e+00 4.249430031739409586e+00 2.930586806538616251e+00 1.318824598787047941e+00 1.099982243105544155e+00
3.000000000000000000e+00 6.400000000000000000e+01 1.875553629999999998e+02 1.523054884999999956e+02 8.180468799999999874e+01 1.641581233515623950e+01 1.333053316246703091e+01 7.156584809787062795e+00 6.070795273361246913e+00 1.085808162839559499e+00 1.428180254313937692e+00
3.000000000000000000e+00 2.560000000000000000e+02 3.045456773999999882e+02 1.686391417000000104e+02 9.449482429999999056e+01 3.306242456302433652e+01 1.830795794900832973e+01 1.025488384568388867e+01 9.014588207244930373e+00 1.240277012025212455e+00 1.151459864451371162e+00
3.000000000000000000e+00 1.024000000000000000e+03 6.119034957000000077e+02 1.031129631999999958e+02 5.405432839999999572e+01 7.530538005334605600e+01 1.268980315605954523e+01 6.649853223859691020e+00 5.427736965235661515e+00 1.222116258624029728e+00 1.015728948239708718e+00
3.000000000000000000e+00 4.096000000000000000e+03 9.862656624999999622e+02 1.126502389999999991e+02 5.195446639999999405e+01 1.396139675751389575e+02 1.594657572009715452e+01 7.352180780521242021e+00 5.876596283657930186e+00 1.475603123277056783e+00 8.830228401627211454e-01


==> results/simd/post/ecl_4_3_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da3_r da3_w throughput
3.000000000000000000e+00 1.600000000000000000e+01 2.459160965000000090e+02 1.180822919999999954e+02 5.725226690000000218e+01 1.607619693334724076e+01 7.719493659568762212e+00 3.738414370650732454e+00 2.603506981179871449e+00 1.134926015884605510e+00 1.912050810233275833e+00
3.000000000000000000e+00 6.400000000000000000e+01 3.578720083000000045e+02 2.262356064999999887e+02 1.209317084000000051e+02 2.111173613077232503e+01 1.334614209718517586e+01 7.129352992892160401e+00 6.048536708936209649e+00 1.080797657542207357e+00 2.119064284398600506e+00
3.000000000000000000e+00 2.560000000000000000e+02 6.604210361000000375e+02 2.396830606999999986e+02 1.337415272000000073e+02 5.018896496744102365e+01 1.821484450669805710e+01 1.015821275834835902e+01 8.930285058635950790e+00 1.227909073298663278e+00 1.644862027410690208e+00
3.000000000000000000e+00 1.024000000000000000e+03 1.330249462600000015e+03 1.734581588000000067e+02 8.873328599999999255e+01 1.009865107511660227e+02 1.316820396668107129e+01 6.732666259369087136e+00 5.491457926656632793e+00 1.241208332712453011e+00 1.646476252785672001e+00
3.000000000000000000e+00 4.096000000000000000e+03 1.724929889799999955e+03 2.484231197999999949e+02 8.325816409999998768e+01 1.566963820053942129e+02 2.256729723285997480e+01 7.560032931499499398e+00 6.052131606788954343e+00 1.507882698296800772e+00 1.376047980930655612e+00


==> results/simd/post/ecl_8_3_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da3_r da3_w throughput
3.000000000000000000e+00 1.600000000000000000e+01 2.101799056000000121e+02 1.021825448000000023e+02 7.559669730000000243e+01 9.508877348790772288e+00 4.622945506563947760e+00 3.416959722242918218e+00 2.414448881670118841e+00 1.002510840572799378e+00 2.762918996809276884e+00
3.000000000000000000e+00 6.400000000000000000e+01 5.536637908999999809e+02 2.864091318999999771e+02 1.521326385000000130e+02 2.537584377654264145e+01 1.312679744892637324e+01 6.966688521658793931e+00 5.896042259607503944e+00 1.070646262051289543e+00 2.727015060572453908e+00
3.000000000000000000e+00 2.560000000000000000e+02 1.196351124099999879e+03 2.947688511000000062e+02 1.607834360999999888e+02 7.600197067457420985e+01 1.872610231116541968e+01 1.020792665663323717e+01 8.979961704093341268e+00 1.227983578953642629e+00 1.967488990551113703e+00
3.000000000000000000e+00 1.024000000000000000e+03 1.991045892500000036e+03 2.519544606000000044e+02 1.086625547999999952e+02 1.268509253602348537e+02 1.605216885961644380e+01 6.918762759093415760e+00 5.669824464676868736e+00 1.248938294416546135e+00 1.961809290060110955e+00
3.000000000000000000e+00 4.096000000000000000e+03 2.332909630000000107e+03 4.874128618999999958e+02 1.213857593000000037e+02 2.129695160112652843e+02 4.449559671579073239e+01 1.107647632955341344e+01 8.264055491811829413e+00 2.812402211327840185e+00 1.369309443346298449e+00


==> results/simd2/post/ecl_1_4_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da3_r da3_w throughput
4.000000000000000000e+00 2.500000000000000000e+01 1.284490102000000036e+02 5.488455960000000289e+01 2.648239870000000096e+01 1.761999561311487739e+01 7.528347860916667855e+00 3.632173987678575688e+00 2.514257376642697661e+00 1.117940452802838269e+00 9.112474200673498226e-01
4.000000000000000000e+00 1.250000000000000000e+02 1.179826534999999978e+02 9.107460210000000700e+01 4.900474839999999688e+01 1.460308074951172230e+01 1.127264022827148438e+01 6.062908172607421875e+00 5.000686645507812500e+00 1.062240600585937722e+00 1.009942339056620897e+00
4.000000000000000000e+00 6.250000000000000000e+02 2.153212625999999830e+02 9.845116409999999973e+01 5.293854759999999970e+01 3.264196777343750000e+01 1.492478942871093750e+01 8.023056030273439276e+00 6.821594238281250000e+00 1.201477050781250000e+00 8.245579085767726912e-01
4.000000000000000000e+00 3.125000000000000000e+03 4.580739340000000084e+02 5.796587049999999408e+01 2.800807670000000016e+01 8.724096679687500000e+01 1.103977050781250036e+01 5.332495117187500355e+00 4.095361328124999645e+00 1.237133789062500044e+00 6.563278648246615443e-01
4.000000000000000000e+00 1.562500000000000000e+04 6.616446045999999797e+02 9.565969309999999837e+01 2.908696089999999757e+01 1.303998437500000023e+02 1.885310546874999815e+01 5.731054687500000355e+00 4.304863281250000284e+00 1.426191406250000071e+00 6.342324486699079111e-01


==> results/simd2/post/ecl_2_4_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da3_r da3_w throughput
4.000000000000000000e+00 2.500000000000000000e+01 1.583768832000000089e+02 5.054041010000000256e+01 3.607019140000000590e+01 1.451956455396822321e+01 4.633385149440195860e+00 3.305064944973202135e+00 2.301016612943218131e+00 1.004024490263022429e+00 1.363503966017944657e+00
4.000000000000000000e+00 1.250000000000000000e+02 2.470509451000000070e+02 1.488914283999999952e+02 7.921786250000000962e+01 1.861240386962890625e+01 1.121719360351562500e+01 5.964412689208984375e+00 4.898700714111328125e+00 1.065692901611328125e+00 1.659182995332155741e+00
4.000000000000000000e+00 6.250000000000000000e+02 5.246827314000000797e+02 1.651284723999999926e+02 9.224895589999999856e+01 5.149971008300782671e+01 1.620803833007812500e+01 9.051208496093750000e+00 7.841995239257812500e+00 1.209213256835937500e+00 1.273450353002137492e+00
4.000000000000000000e+00 3.125000000000000000e+03 9.271548199000000068e+02 1.132976311999999979e+02 5.393803959999999620e+01 1.101600585937499943e+02 1.346145019531249964e+01 6.405273437500000000e+00 5.164404296875000355e+00 1.240869140625000089e+00 1.052009759856170401e+00
4.000000000000000000e+00 1.562500000000000000e+04 1.189698417399999926e+03 2.950770929999999908e+02 7.114999240000000214e+01 1.547332617187499864e+02 3.837810546875000739e+01 9.245097656249999574e+00 6.927500000000000213e+00 2.317617187500000231e+00 9.611082779830493195e-01


==> results/simd2/post/ecl_4_4_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da3_r da3_w throughput
4.000000000000000000e+00 2.500000000000000000e+01 2.728466222999999786e+02 8.622537320000000705e+01 6.168385080000000187e+01 1.465620172042190106e+01 4.631668542219001594e+00 3.307639855804993978e+00 2.304926662724827935e+00 1.002737034847126507e+00 2.326988941080741391e+00
4.000000000000000000e+00 1.250000000000000000e+02 4.794482416000000171e+02 2.222164745999999980e+02 1.175269919999999928e+02 2.419708251953124645e+01 1.121498107910156250e+01 5.926456451416015625e+00 4.867668151855468750e+00 1.058788299560546875e+00 2.476873169348996484e+00
4.000000000000000000e+00 6.250000000000000000e+02 1.192142034799999919e+03 2.496739337999999861e+02 1.357688667000000180e+02 8.009609985351563921e+01 1.677470397949218750e+01 9.113479614257814276e+00 7.906417846679687500e+00 1.207046508789062500e+00 1.860479200575343439e+00
4.000000000000000000e+00 3.125000000000000000e+03 1.571014048699999876e+03 2.908691102000000228e+02 8.214080490000000623e+01 1.254685302734374943e+02 2.323022460937499645e+01 6.555737304687499822e+00 5.279809570312499645e+00 1.275903320312500089e+00 1.565240651928845539e+00
4.000000000000000000e+00 1.562500000000000000e+04 1.241600012799999831e+03 6.884476097000000436e+02 1.555092928999999913e+02 1.731631445312499977e+02 9.601611328125000000e+01 2.168183593750000071e+01 1.454617187499999886e+01 7.135664062500000071e+00 8.962382500014585140e-01


==> results/simd2/post/ecl_8_4_0.csv <==
deg dofs bw1 bw2 bw3 da1 da2 da3 da3_r da3_w throughput
4.000000000000000000e+00 2.500000000000000000e+01 2.760690582000000290e+02 1.128042267000000010e+02 8.369590180000000146e+01 1.082244559308779586e+01 4.422194777699365531e+00 3.279148944286558898e+00 2.279749756813976624e+00 9.993991874725820512e-01 3.188707838118649107e+00
4.000000000000000000e+00 1.250000000000000000e+02 8.484185570999999300e+02 2.658548283999999740e+02 1.404480064999999911e+02 3.531803131103515625e+01 1.106706619262695312e+01 5.840606689453125888e+00 4.784469604492187500e+00 1.056118011474609375e+00 3.002307758382087410e+00
4.000000000000000000e+00 6.250000000000000000e+02 1.748913991799999849e+03 3.041233707999999751e+02 1.602437178999999787e+02 1.003255615234375142e+02 1.744595336914062500e+01 9.186584472656250000e+00 7.979705810546875000e+00 1.206878662109375000e+00 2.179121847412259783e+00
4.000000000000000000e+00 3.125000000000000000e+03 2.118890168099999755e+03 4.185165120999999999e+02 1.413356933999999967e+02 1.590746093750000227e+02 3.141879882812499858e+01 1.058439941406250107e+01 7.672924804687499822e+00 2.911474609374999911e+00 1.664882734699960620e+00
4.000000000000000000e+00 1.562500000000000000e+04 7.517272352999999612e+02 4.868661270000000059e+02 1.911679213999999831e+02 1.925854492187500284e+02 1.247305859374999955e+02 4.896603515624999403e+01 3.448867187500000142e+01 1.447736328125000149e+01 4.879102448445421514e-01


==> results/vp_weak/table.csv <==
procs size solve step1 step2 step3 step4 step5
4.8000e+01  5.3687e+08  9.1211e-01  2.3523e+01  7.6828e+03  6.1779e+01  3.7376e+03  1.1950e+00 
9.6000e+01  1.0737e+09  1.3963e+00  1.3516e+01  3.7179e+04  1.1353e+02  7.9478e+03  1.8770e+00 
1.9200e+02  2.1475e+09  2.7853e+00  1.7979e+01  1.1608e+05  1.9949e+02  8.3899e+03  4.0480e+00 
3.8400e+02  4.2950e+09  4.4838e+00  3.3139e+01  1.4903e+05  1.6861e+02  1.3437e+04  6.2172e+00 
7.6800e+02  8.5899e+09  9.1371e+00  1.1920e+02  1.0307e+05  3.3308e+02  2.4982e+04  1.1768e+01 
1.5360e+03  1.7180e+10  1.6557e+01  8.6349e+01  5.7381e+05  5.9264e+02  6.2659e+04  2.4670e+01 
3.0720e+03  3.4360e+10  3.2812e+01  1.8594e+02  1.3559e+06  1.1867e+03  1.4910e+05  4.7616e+01 
6.1440e+03  6.8719e+10  5.7154e+01  2.2536e+02  3.5277e+06  3.1491e+03  4.2784e+05  9.0636e+01 
1.2288e+04  1.3744e+11  1.2857e+02  6.3533e+02  4.2789e+06  4.0846e+03  6.2855e+05  1.9514e+02 
2.4576e+04  2.7488e+11  2.4013e+02  1.1426e+03  8.0846e+06  5.8136e+03  8.8533e+05  3.7144e+02 


==> results/vp_weak/table2.csv <==
procs size solve step1 step2 step3 step4 step5
4.800000000000000000e+01 5.368700000000000000e+08 9.121099999999999763e-01 3.877524125324150805e+00 1.187210392044566951e-02 1.476407840852069331e+00 2.440362799657534373e-02 7.632719665271966392e+01
9.600000000000000000e+01 1.073700000000000000e+09 1.396300000000000097e+00 1.033071914767682919e+01 3.755614728744721686e-03 1.229895181890249267e+00 1.756838370366642366e-02 7.438998401704847652e+01
1.920000000000000000e+02 2.147500000000000000e+09 2.785299999999999887e+00 1.549196284554202130e+01 2.399465885596140189e-03 1.396210336357712078e+00 3.319825027711891668e-02 6.880681818181817277e+01
3.840000000000000000e+02 4.295000000000000000e+09 4.483799999999999564e+00 1.353028154138628025e+01 3.008655975306985184e-03 2.659272878239724580e+00 3.336905559276624050e-02 7.211928199189344468e+01
7.680000000000000000e+02 8.589900000000000000e+09 9.137100000000000222e+00 7.665352348993288878e+00 8.864946153099835177e-03 2.743214843280893600e+00 3.657473380834200954e-02 7.764360978925900270e+01
1.536000000000000000e+03 1.718000000000000000e+10 1.655699999999999861e+01 1.917451273321057315e+01 2.885449887593454030e-03 2.793770248380129662e+00 2.642397740149060245e-02 6.711390352655045888e+01
3.072000000000000000e+03 3.436000000000000000e+10 3.281199999999999761e+01 1.764655265139292339e+01 2.419942473633748554e-03 2.764978511839554454e+00 2.200670690811535463e-02 6.890961021505376038e+01
6.144000000000000000e+03 6.871900000000000000e+10 5.715400000000000347e+01 2.536119985800496934e+01 1.620149105649573490e-03 1.814931250198469348e+00 1.335873223635003840e-02 6.305882872147932972e+01
1.228800000000000000e+04 1.374400000000000000e+11 1.285699999999999932e+02 2.023672737002817001e+01 3.004744209960504009e-03 3.147676639083386352e+00 2.045501551189244857e-02 6.588603054217485067e+01
2.457600000000000000e+04 2.748800000000000000e+11 2.401299999999999955e+02 2.101610362331524584e+01 2.970214976622219828e-03 4.130487133617723572e+00 2.712321959043520470e-02 6.464839543398665000e+01


==> results/vp_weak/table3.csv <==
procs size solve step1 step2 step3 step4 step5
4.800000000000000000e+01 5.368700000000000000e+08 9.121099999999999763e-01 2.352299999999999969e+01 7.682800000000000182e+03 6.177899999999999636e+01 3.737599999999999454e+03 1.195000000000000062e+00
9.600000000000000000e+01 1.073700000000000000e+09 6.981500000000000483e-01 6.758000000000000895e+00 1.858950000000000000e+04 5.676500000000000057e+01 3.973900000000000546e+03 9.385000000000001119e-01
1.920000000000000000e+02 2.147500000000000000e+09 6.963249999999999718e-01 4.494749999999999801e+00 2.902000000000000000e+04 4.987250000000000227e+01 2.097474999999999909e+03 1.012000000000000011e+00
3.840000000000000000e+02 4.295000000000000000e+09 5.604749999999999455e-01 4.142375000000000362e+00 1.862875000000000000e+04 2.107625000000000171e+01 1.679625000000000000e+03 7.771500000000000075e-01
7.680000000000000000e+02 8.589900000000000000e+09 5.710687500000000139e-01 7.450000000000000178e+00 6.441875000000000000e+03 2.081749999999999901e+01 1.561375000000000000e+03 7.355000000000000426e-01
1.536000000000000000e+03 1.718000000000000000e+10 5.174062499999999565e-01 2.698406250000000117e+00 1.793156250000000000e+04 1.851999999999999957e+01 1.958093750000000000e+03 7.709375000000000533e-01
3.072000000000000000e+03 3.436000000000000000e+10 5.126874999999999627e-01 2.905312499999999964e+00 2.118593750000000000e+04 1.854218750000000071e+01 2.329687500000000000e+03 7.439999999999999947e-01
6.144000000000000000e+03 6.871900000000000000e+10 4.465156250000000826e-01 1.760625000000000107e+00 2.756015625000000000e+04 2.460234375000000284e+01 3.342500000000000000e+03 7.080937499999999662e-01
1.228800000000000000e+04 1.374400000000000000e+11 5.022265624999999734e-01 2.481757812500000160e+00 1.671445312500000000e+04 1.595546874999999964e+01 2.455273437500000000e+03 7.622656249999999467e-01
2.457600000000000000e+04 2.748800000000000000e+11 4.690039062499999911e-01 2.231640624999999822e+00 1.579023437500000000e+04 1.135468750000000071e+01 1.729160156250000000e+03 7.254687499999999956e-01


==> svg_with_latex/p.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'p.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{272.06615046bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.51287141)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{p.pdf}}%
    \put(0.23875739,0.49053079){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$d=2,\;k=2$}}}%
    \put(0.75949064,0.49053079){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$d=2,\;k=3$}}}%
  \end{picture}%
\endgroup%


==> svg_with_latex/p_dep.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'p_dep.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{202.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.10091214)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{p_dep.pdf}}%
    \put(0.50029265,1.07089671){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$d=2,\;k=3$}}}%
  \end{picture}%
\endgroup%


==> svg_with_latex/q.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'q.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{265.33468346bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.51255794)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{q.pdf}}%
    \put(0.23169465,0.48965055){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$d=2,\;p=3$}}}%
    \put(0.76563876,0.48965055){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$d=2,\;p=4$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{q.pdf}}%
  \end{picture}%
\endgroup%

